Generalizing Random Butterfly Transforms to Arbitrary Matrix Sizes

Parker and L\^e introduced random butterfly transforms (RBTs) as a preprocessing technique to replace pivoting in dense LU factorization. Unfortunately, their FFT-like recursive structure restricts the dimensions of the matrix. Furthermore, on multi-node systems, efficient management of the communication overheads restricts the matrix's distribution even more. To remove these limitations, we have generalized the RBT to arbitrary matrix sizes by truncating the dimensions of each layer in the transform. We expanded Parker's theoretical analysis to generalized RBT, specifically that in exact arithmetic, Gaussian elimination with no pivoting will succeed with probability 1 after transforming a matrix with full-depth RBTs. Furthermore, we experimentally show that these generalized transforms improve performance over Parker's formulation by up to 62\% while retaining the ability to replace pivoting. This generalized RBT is available in the SLATE numerical software library.

==> results/rbt-3233535.csv <==
routine,itermax,depth,A,n,time (s)
gesv_rbt,0,0,rand,10000,10.687
gesv_rbt,0,2,rand,10000,0.445
gesv_rbt,2,0,rand,10000,0.853
gesv_rbt,2,2,rand,10000,0.490
gesv_rbt,0,0,rand,23040,0.788
gesv_rbt,0,2,rand,23040,0.882
gesv_rbt,2,0,rand,23040,0.895
gesv_rbt,2,2,rand,23040,1.003
gesv_rbt,0,0,rand,46080,1.898
gesv_rbt,0,2,rand,46080,2.739
gesv_rbt,2,0,rand,46080,2.138
gesv_rbt,2,2,rand,46080,3.041
gesv_rbt,0,0,rand,69120,3.467
gesv_rbt,0,2,rand,69120,4.697
gesv_rbt,2,0,rand,69120,3.989
gesv_rbt,2,2,rand,69120,5.357
gesv_rbt,0,0,rand,92160,5.565
gesv_rbt,0,2,rand,92160,8.862
gesv_rbt,2,0,rand,92160,6.545
gesv_rbt,2,2,rand,92160,10.052
gesv_rbt,0,0,rand,115200,8.971
gesv_rbt,0,2,rand,115200,14.080
gesv_rbt,2,0,rand,115200,10.332
gesv_rbt,2,2,rand,115200,15.713
gesv_rbt,0,0,rand,138240,13.405
gesv_rbt,0,2,rand,138240,15.738
gesv_rbt,2,0,rand,138240,15.379
gesv_rbt,2,2,rand,138240,17.816
gesv_rbt,0,0,rand,161280,19.336
gesv_rbt,0,2,rand,161280,30.416
gesv_rbt,2,0,rand,161280,22.213
gesv_rbt,2,2,rand,161280,34.283
gesv_rbt,0,0,rand,184320,27.017
gesv_rbt,0,2,rand,184320,36.119
gesv_rbt,2,0,rand,184320,30.714
gesv_rbt,2,2,rand,184320,39.995
gesv_rbt,0,0,rand,207360,36.358
gesv_rbt,0,2,rand,207360,48.217
gesv_rbt,2,0,rand,207360,41.121
gesv_rbt,2,2,rand,207360,52.807
gesv_rbt,0,0,rand,230400,48.524
gesv_rbt,0,2,rand,230400,76.977
gesv_rbt,2,0,rand,230400,54.061
gesv_rbt,2,2,rand,230400,83.545
gesv_rbt,0,0,rand,253440,62.524
gesv_rbt,0,2,rand,253440,70.698
gesv_rbt,2,0,rand,253440,69.768
gesv_rbt,2,2,rand,253440,77.769
gesv_rbt,0,0,rand,22784,0.740
gesv_rbt,0,2,rand,22784,0.879
gesv_rbt,2,0,rand,22784,0.879
gesv_rbt,2,2,rand,22784,1.008
gesv_rbt,0,0,rand,45824,1.900
gesv_rbt,0,2,rand,45824,2.777
gesv_rbt,2,0,rand,45824,2.158
gesv_rbt,2,2,rand,45824,3.033
gesv_rbt,0,0,rand,68864,3.483
gesv_rbt,0,2,rand,68864,4.637
gesv_rbt,2,0,rand,68864,3.961
gesv_rbt,2,2,rand,68864,5.237
gesv_rbt,0,0,rand,91904,5.635
gesv_rbt,0,2,rand,91904,9.102
gesv_rbt,2,0,rand,91904,6.678
gesv_rbt,2,2,rand,91904,10.045
gesv_rbt,0,0,rand,114944,8.896
gesv_rbt,0,2,rand,114944,14.025
gesv_rbt,2,0,rand,114944,10.338
gesv_rbt,2,2,rand,114944,15.814
gesv_rbt,0,0,rand,137984,13.310
gesv_rbt,0,2,rand,137984,15.523
gesv_rbt,2,0,rand,137984,15.498
gesv_rbt,2,2,rand,137984,17.752
gesv_rbt,0,0,rand,161024,19.186
gesv_rbt,0,2,rand,161024,30.865
gesv_rbt,2,0,rand,161024,22.083
gesv_rbt,2,2,rand,161024,33.767
gesv_rbt,0,0,rand,184064,27.236
gesv_rbt,0,2,rand,184064,36.386
gesv_rbt,2,0,rand,184064,30.652
gesv_rbt,2,2,rand,184064,40.076
gesv_rbt,0,0,rand,207104,36.429
gesv_rbt,0,2,rand,207104,48.341
gesv_rbt,2,0,rand,207104,41.623
gesv_rbt,2,2,rand,207104,53.147
gesv_rbt,0,0,rand,230144,48.517
gesv_rbt,0,2,rand,230144,79.015
gesv_rbt,2,0,rand,230144,54.670
gesv_rbt,2,2,rand,230144,82.098
gesv_rbt,0,0,rand,253184,62.498
gesv_rbt,0,2,rand,253184,70.485
gesv_rbt,2,0,rand,253184,70.178
gesv_rbt,2,2,rand,253184,76.907
gesv_tntpiv,-,-,rand,10000,24.422
gesv_tntpiv,-,-,rand,23040,3.891
gesv_tntpiv,-,-,rand,46080,8.393
gesv_tntpiv,-,-,rand,69120,13.969
gesv_tntpiv,-,-,rand,92160,20.392
gesv_tntpiv,-,-,rand,115200,28.464
gesv_tntpiv,-,-,rand,138240,39.662
gesv_tntpiv,-,-,rand,161280,53.072
gesv_tntpiv,-,-,rand,184320,68.629
gesv_tntpiv,-,-,rand,207360,87.900
gesv_tntpiv,-,-,rand,230400,111.676
gesv_tntpiv,-,-,rand,253440,138.844
gesv_tntpiv,-,-,rand_dominant,10000,1.351
gesv_tntpiv,-,-,rand_dominant,23040,3.149
gesv_tntpiv,-,-,rand_dominant,46080,7.029
gesv_tntpiv,-,-,rand_dominant,69120,11.926
gesv_tntpiv,-,-,rand_dominant,92160,18.362
gesv_tntpiv,-,-,rand_dominant,115200,25.819
gesv_tntpiv,-,-,rand_dominant,138240,35.719
gesv_tntpiv,-,-,rand_dominant,161280,47.177
gesv_tntpiv,-,-,rand_dominant,184320,60.897
gesv_tntpiv,-,-,rand_dominant,207360,77.808
gesv_tntpiv,-,-,rand_dominant,230400,97.782
gesv_tntpiv,-,-,rand_dominant,253440,118.956
gesv,-,-,rand,10000,2.044
gesv,-,-,rand,23040,5.175
gesv,-,-,rand,46080,12.859
gesv,-,-,rand,69120,25.499
gesv,-,-,rand,92160,42.322
gesv,-,-,rand,115200,63.479
gesv,-,-,rand,138240,89.275
gesv,-,-,rand,161280,118.593
gesv,-,-,rand,184320,159.271
gesv,-,-,rand,207360,197.749
gesv,-,-,rand,230400,244.244
gesv,-,-,rand,253440,294.480
gesv,-,-,rand_dominant,10000,1.363
gesv,-,-,rand_dominant,23040,3.497
gesv,-,-,rand_dominant,46080,8.190
gesv,-,-,rand_dominant,69120,14.222
gesv,-,-,rand_dominant,92160,22.449
gesv,-,-,rand_dominant,115200,32.654
gesv,-,-,rand_dominant,138240,44.747
gesv,-,-,rand_dominant,161280,58.463
gesv,-,-,rand_dominant,184320,75.820
gesv,-,-,rand_dominant,207360,94.370
gesv,-,-,rand_dominant,230400,117.984
gesv,-,-,rand_dominant,253440,142.449


==> results/rbt-3233536.csv <==
routine,itermax,depth,A,n,time (s)
gesv_rbt,0,0,rand,10000,8.596
gesv_rbt,0,2,rand,10000,0.444
gesv_rbt,2,0,rand,10000,0.907
gesv_rbt,2,2,rand,10000,0.487
gesv_rbt,0,0,rand,23040,0.751
gesv_rbt,0,2,rand,23040,0.887
gesv_rbt,2,0,rand,23040,0.870
gesv_rbt,2,2,rand,23040,0.989
gesv_rbt,0,0,rand,46080,1.866
gesv_rbt,0,2,rand,46080,2.717
gesv_rbt,2,0,rand,46080,2.140
gesv_rbt,2,2,rand,46080,3.031
gesv_rbt,0,0,rand,69120,3.504
gesv_rbt,0,2,rand,69120,4.750
gesv_rbt,2,0,rand,69120,4.077
gesv_rbt,2,2,rand,69120,5.313
gesv_rbt,0,0,rand,92160,5.561
gesv_rbt,0,2,rand,92160,8.908
gesv_rbt,2,0,rand,92160,6.587
gesv_rbt,2,2,rand,92160,9.996
gesv_rbt,0,0,rand,115200,9.003
gesv_rbt,0,2,rand,115200,14.092
gesv_rbt,2,0,rand,115200,10.499
gesv_rbt,2,2,rand,115200,15.877
gesv_rbt,0,0,rand,138240,13.500
gesv_rbt,0,2,rand,138240,15.619
gesv_rbt,2,0,rand,138240,15.557
gesv_rbt,2,2,rand,138240,17.790
gesv_rbt,0,0,rand,161280,19.416
gesv_rbt,0,2,rand,161280,30.677
gesv_rbt,2,0,rand,161280,22.287
gesv_rbt,2,2,rand,161280,34.046
gesv_rbt,0,0,rand,184320,26.973
gesv_rbt,0,2,rand,184320,36.368
gesv_rbt,2,0,rand,184320,30.905
gesv_rbt,2,2,rand,184320,39.969
gesv_rbt,0,0,rand,207360,36.785
gesv_rbt,0,2,rand,207360,48.445
gesv_rbt,2,0,rand,207360,41.375
gesv_rbt,2,2,rand,207360,53.402
gesv_rbt,0,0,rand,230400,48.844
gesv_rbt,0,2,rand,230400,78.355
gesv_rbt,2,0,rand,230400,54.010
gesv_rbt,2,2,rand,230400,83.045
gesv_rbt,0,0,rand,253440,62.598
gesv_rbt,0,2,rand,253440,70.289
gesv_rbt,2,0,rand,253440,70.220
gesv_rbt,2,2,rand,253440,77.052
gesv_rbt,0,0,rand,22784,0.782
gesv_rbt,0,2,rand,22784,0.847
gesv_rbt,2,0,rand,22784,0.863
gesv_rbt,2,2,rand,22784,0.988
gesv_rbt,0,0,rand,45824,1.833
gesv_rbt,0,2,rand,45824,2.735
gesv_rbt,2,0,rand,45824,2.198
gesv_rbt,2,2,rand,45824,2.996
gesv_rbt,0,0,rand,68864,3.484
gesv_rbt,0,2,rand,68864,4.692
gesv_rbt,2,0,rand,68864,3.987
gesv_rbt,2,2,rand,68864,5.323
gesv_rbt,0,0,rand,91904,5.634
gesv_rbt,0,2,rand,91904,9.054
gesv_rbt,2,0,rand,91904,6.682
gesv_rbt,2,2,rand,91904,10.030
gesv_rbt,0,0,rand,114944,8.859
gesv_rbt,0,2,rand,114944,14.403
gesv_rbt,2,0,rand,114944,10.446
gesv_rbt,2,2,rand,114944,15.950
gesv_rbt,0,0,rand,137984,13.389
gesv_rbt,0,2,rand,137984,15.592
gesv_rbt,2,0,rand,137984,15.577
gesv_rbt,2,2,rand,137984,17.893
gesv_rbt,0,0,rand,161024,19.355
gesv_rbt,0,2,rand,161024,31.185
gesv_rbt,2,0,rand,161024,22.113
gesv_rbt,2,2,rand,161024,34.140
gesv_rbt,0,0,rand,184064,27.057
gesv_rbt,0,2,rand,184064,36.361
gesv_rbt,2,0,rand,184064,30.770
gesv_rbt,2,2,rand,184064,39.986
gesv_rbt,0,0,rand,207104,37.256
gesv_rbt,0,2,rand,207104,48.528
gesv_rbt,2,0,rand,207104,41.376
gesv_rbt,2,2,rand,207104,52.919
gesv_rbt,0,0,rand,230144,48.580
gesv_rbt,0,2,rand,230144,78.459
gesv_rbt,2,0,rand,230144,54.489
gesv_rbt,2,2,rand,230144,83.571
gesv_rbt,0,0,rand,253184,63.033
gesv_rbt,0,2,rand,253184,70.152
gesv_rbt,2,0,rand,253184,70.143
gesv_rbt,2,2,rand,253184,77.023
gesv_tntpiv,-,-,rand,10000,24.554
gesv_tntpiv,-,-,rand,23040,3.900
gesv_tntpiv,-,-,rand,46080,8.441
gesv_tntpiv,-,-,rand,69120,13.934
gesv_tntpiv,-,-,rand,92160,20.434
gesv_tntpiv,-,-,rand,115200,28.892
gesv_tntpiv,-,-,rand,138240,39.362
gesv_tntpiv,-,-,rand,161280,53.005
gesv_tntpiv,-,-,rand,184320,68.554
gesv_tntpiv,-,-,rand,207360,88.372
gesv_tntpiv,-,-,rand,230400,111.810
gesv_tntpiv,-,-,rand,253440,139.468
gesv_tntpiv,-,-,rand_dominant,10000,1.326
gesv_tntpiv,-,-,rand_dominant,23040,3.154
gesv_tntpiv,-,-,rand_dominant,46080,7.084
gesv_tntpiv,-,-,rand_dominant,69120,11.961
gesv_tntpiv,-,-,rand_dominant,92160,18.258
gesv_tntpiv,-,-,rand_dominant,115200,25.802
gesv_tntpiv,-,-,rand_dominant,138240,35.394
gesv_tntpiv,-,-,rand_dominant,161280,47.181
gesv_tntpiv,-,-,rand_dominant,184320,61.226
gesv_tntpiv,-,-,rand_dominant,207360,78.048
gesv_tntpiv,-,-,rand_dominant,230400,97.642
gesv_tntpiv,-,-,rand_dominant,253440,119.645
gesv,-,-,rand,10000,2.063
gesv,-,-,rand,23040,5.113
gesv,-,-,rand,46080,13.061
gesv,-,-,rand,69120,24.760
gesv,-,-,rand,92160,42.106
gesv,-,-,rand,115200,64.924
gesv,-,-,rand,138240,89.471
gesv,-,-,rand,161280,120.699
gesv,-,-,rand,184320,157.099
gesv,-,-,rand,207360,197.663
gesv,-,-,rand,230400,245.595
gesv,-,-,rand,253440,293.800
gesv,-,-,rand_dominant,10000,1.355
gesv,-,-,rand_dominant,23040,3.492
gesv,-,-,rand_dominant,46080,8.247
gesv,-,-,rand_dominant,69120,14.369
gesv,-,-,rand_dominant,92160,22.521
gesv,-,-,rand_dominant,115200,32.605
gesv,-,-,rand_dominant,138240,44.662
gesv,-,-,rand_dominant,161280,58.203
gesv,-,-,rand_dominant,184320,75.657
gesv,-,-,rand_dominant,207360,94.957
gesv,-,-,rand_dominant,230400,117.646
gesv,-,-,rand_dominant,253440,143.551


==> results/rbt-3233537.csv <==
routine,itermax,depth,A,n,time (s)
gesv_rbt,0,0,rand,10000,10.406
gesv_rbt,0,2,rand,10000,0.447
gesv_rbt,2,0,rand,10000,0.921
gesv_rbt,2,2,rand,10000,0.490
gesv_rbt,0,0,rand,23040,0.745
gesv_rbt,0,2,rand,23040,0.921
gesv_rbt,2,0,rand,23040,0.875
gesv_rbt,2,2,rand,23040,0.989
gesv_rbt,0,0,rand,46080,1.848
gesv_rbt,0,2,rand,46080,2.741
gesv_rbt,2,0,rand,46080,2.225
gesv_rbt,2,2,rand,46080,3.054
gesv_rbt,0,0,rand,69120,3.436
gesv_rbt,0,2,rand,69120,4.679
gesv_rbt,2,0,rand,69120,4.000
gesv_rbt,2,2,rand,69120,5.323
gesv_rbt,0,0,rand,92160,5.479
gesv_rbt,0,2,rand,92160,8.887
gesv_rbt,2,0,rand,92160,6.615
gesv_rbt,2,2,rand,92160,10.128
gesv_rbt,0,0,rand,115200,8.795
gesv_rbt,0,2,rand,115200,14.226
gesv_rbt,2,0,rand,115200,10.405
gesv_rbt,2,2,rand,115200,15.969
gesv_rbt,0,0,rand,138240,13.476
gesv_rbt,0,2,rand,138240,15.579
gesv_rbt,2,0,rand,138240,15.706
gesv_rbt,2,2,rand,138240,17.806
gesv_rbt,0,0,rand,161280,19.429
gesv_rbt,0,2,rand,161280,30.964
gesv_rbt,2,0,rand,161280,22.303
gesv_rbt,2,2,rand,161280,34.290
gesv_rbt,0,0,rand,184320,27.014
gesv_rbt,0,2,rand,184320,35.943
gesv_rbt,2,0,rand,184320,30.787
gesv_rbt,2,2,rand,184320,39.922
gesv_rbt,0,0,rand,207360,37.002
gesv_rbt,0,2,rand,207360,48.462
gesv_rbt,2,0,rand,207360,41.340
gesv_rbt,2,2,rand,207360,53.429
gesv_rbt,0,0,rand,230400,48.901
gesv_rbt,0,2,rand,230400,78.771
gesv_rbt,2,0,rand,230400,54.223
gesv_rbt,2,2,rand,230400,83.289
gesv_rbt,0,0,rand,253440,62.685
gesv_rbt,0,2,rand,253440,69.929
gesv_rbt,2,0,rand,253440,69.125
gesv_rbt,2,2,rand,253440,76.889
gesv_rbt,0,0,rand,22784,0.739
gesv_rbt,0,2,rand,22784,0.889
gesv_rbt,2,0,rand,22784,0.865
gesv_rbt,2,2,rand,22784,0.976
gesv_rbt,0,0,rand,45824,1.870
gesv_rbt,0,2,rand,45824,2.699
gesv_rbt,2,0,rand,45824,2.158
gesv_rbt,2,2,rand,45824,3.002
gesv_rbt,0,0,rand,68864,3.508
gesv_rbt,0,2,rand,68864,4.647
gesv_rbt,2,0,rand,68864,3.988
gesv_rbt,2,2,rand,68864,5.252
gesv_rbt,0,0,rand,91904,5.650
gesv_rbt,0,2,rand,91904,9.087
gesv_rbt,2,0,rand,91904,6.634
gesv_rbt,2,2,rand,91904,10.136
gesv_rbt,0,0,rand,114944,8.874
gesv_rbt,0,2,rand,114944,14.338
gesv_rbt,2,0,rand,114944,10.438
gesv_rbt,2,2,rand,114944,15.882
gesv_rbt,0,0,rand,137984,13.290
gesv_rbt,0,2,rand,137984,15.557
gesv_rbt,2,0,rand,137984,15.635
gesv_rbt,2,2,rand,137984,17.674
gesv_rbt,0,0,rand,161024,19.507
gesv_rbt,0,2,rand,161024,31.018
gesv_rbt,2,0,rand,161024,22.242
gesv_rbt,2,2,rand,161024,33.868
gesv_rbt,0,0,rand,184064,27.230
gesv_rbt,0,2,rand,184064,36.289
gesv_rbt,2,0,rand,184064,30.734
gesv_rbt,2,2,rand,184064,40.037
gesv_rbt,0,0,rand,207104,36.920
gesv_rbt,0,2,rand,207104,48.350
gesv_rbt,2,0,rand,207104,41.184
gesv_rbt,2,2,rand,207104,53.206
gesv_rbt,0,0,rand,230144,48.665
gesv_rbt,0,2,rand,230144,77.753
gesv_rbt,2,0,rand,230144,54.308
gesv_rbt,2,2,rand,230144,82.077
gesv_rbt,0,0,rand,253184,62.565
gesv_rbt,0,2,rand,253184,70.666
gesv_rbt,2,0,rand,253184,68.940
gesv_rbt,2,2,rand,253184,77.079
gesv_tntpiv,-,-,rand,10000,13.404
gesv_tntpiv,-,-,rand,23040,3.926
gesv_tntpiv,-,-,rand,46080,8.442
gesv_tntpiv,-,-,rand,69120,13.976
gesv_tntpiv,-,-,rand,92160,20.538
gesv_tntpiv,-,-,rand,115200,28.680
gesv_tntpiv,-,-,rand,138240,40.006
gesv_tntpiv,-,-,rand,161280,52.920
gesv_tntpiv,-,-,rand,184320,68.874
gesv_tntpiv,-,-,rand,207360,88.679
gesv_tntpiv,-,-,rand,230400,111.413
gesv_tntpiv,-,-,rand,253440,139.239
gesv_tntpiv,-,-,rand_dominant,10000,1.340
gesv_tntpiv,-,-,rand_dominant,23040,3.152
gesv_tntpiv,-,-,rand_dominant,46080,7.072
gesv_tntpiv,-,-,rand_dominant,69120,12.068
gesv_tntpiv,-,-,rand_dominant,92160,18.282
gesv_tntpiv,-,-,rand_dominant,115200,25.904
gesv_tntpiv,-,-,rand_dominant,138240,35.660
gesv_tntpiv,-,-,rand_dominant,161280,47.511
gesv_tntpiv,-,-,rand_dominant,184320,61.423
gesv_tntpiv,-,-,rand_dominant,207360,78.175
gesv_tntpiv,-,-,rand_dominant,230400,98.203
gesv_tntpiv,-,-,rand_dominant,253440,120.461
gesv,-,-,rand,10000,2.068
gesv,-,-,rand,23040,5.177
gesv,-,-,rand,46080,13.460
gesv,-,-,rand,69120,25.390
gesv,-,-,rand,92160,42.121
gesv,-,-,rand,115200,66.789
gesv,-,-,rand,138240,88.302
gesv,-,-,rand,161280,118.650
gesv,-,-,rand,184320,156.338
gesv,-,-,rand,207360,196.324
gesv,-,-,rand,230400,251.637
gesv,-,-,rand,253440,296.957
gesv,-,-,rand_dominant,10000,1.381
gesv,-,-,rand_dominant,23040,3.467
gesv,-,-,rand_dominant,46080,8.201
gesv,-,-,rand_dominant,69120,14.234
gesv,-,-,rand_dominant,92160,22.623
gesv,-,-,rand_dominant,115200,32.705
gesv,-,-,rand_dominant,138240,44.271
gesv,-,-,rand_dominant,161280,58.408
gesv,-,-,rand_dominant,184320,75.802
gesv,-,-,rand_dominant,207360,94.970
gesv,-,-,rand_dominant,230400,116.266
gesv,-,-,rand_dominant,253440,142.887


==> results/rbt-3233538.csv <==
routine,itermax,depth,A,n,time (s)
gesv_rbt,0,0,rand,10000,8.444
gesv_rbt,0,2,rand,10000,0.446
gesv_rbt,2,0,rand,10000,1.670
gesv_rbt,2,2,rand,10000,0.486
gesv_rbt,0,0,rand,23040,0.739
gesv_rbt,0,2,rand,23040,0.878
gesv_rbt,2,0,rand,23040,0.872
gesv_rbt,2,2,rand,23040,0.977
gesv_rbt,0,0,rand,46080,1.890
gesv_rbt,0,2,rand,46080,2.716
gesv_rbt,2,0,rand,46080,2.131
gesv_rbt,2,2,rand,46080,3.074
gesv_rbt,0,0,rand,69120,3.544
gesv_rbt,0,2,rand,69120,4.808
gesv_rbt,2,0,rand,69120,3.989
gesv_rbt,2,2,rand,69120,5.300
gesv_rbt,0,0,rand,92160,5.614
gesv_rbt,0,2,rand,92160,8.823
gesv_rbt,2,0,rand,92160,6.592
gesv_rbt,2,2,rand,92160,9.967
gesv_rbt,0,0,rand,115200,9.025
gesv_rbt,0,2,rand,115200,13.951
gesv_rbt,2,0,rand,115200,10.532
gesv_rbt,2,2,rand,115200,15.730
gesv_rbt,0,0,rand,138240,13.494
gesv_rbt,0,2,rand,138240,15.702
gesv_rbt,2,0,rand,138240,15.539
gesv_rbt,2,2,rand,138240,17.860
gesv_rbt,0,0,rand,161280,19.541
gesv_rbt,0,2,rand,161280,30.532
gesv_rbt,2,0,rand,161280,22.244
gesv_rbt,2,2,rand,161280,34.046
gesv_rbt,0,0,rand,184320,27.149
gesv_rbt,0,2,rand,184320,36.032
gesv_rbt,2,0,rand,184320,30.616
gesv_rbt,2,2,rand,184320,39.848
gesv_rbt,0,0,rand,207360,36.681
gesv_rbt,0,2,rand,207360,48.196
gesv_rbt,2,0,rand,207360,41.537
gesv_rbt,2,2,rand,207360,53.411
gesv_rbt,0,0,rand,230400,49.128
gesv_rbt,0,2,rand,230400,77.638
gesv_rbt,2,0,rand,230400,54.444
gesv_rbt,2,2,rand,230400,83.696
gesv_rbt,0,0,rand,253440,62.266
gesv_rbt,0,2,rand,253440,68.958
gesv_rbt,2,0,rand,253440,68.972
gesv_rbt,2,2,rand,253440,77.151
gesv_rbt,0,0,rand,22784,0.751
gesv_rbt,0,2,rand,22784,0.850
gesv_rbt,2,0,rand,22784,0.862
gesv_rbt,2,2,rand,22784,0.976
gesv_rbt,0,0,rand,45824,1.859
gesv_rbt,0,2,rand,45824,2.707
gesv_rbt,2,0,rand,45824,2.189
gesv_rbt,2,2,rand,45824,3.050
gesv_rbt,0,0,rand,68864,3.456
gesv_rbt,0,2,rand,68864,4.696
gesv_rbt,2,0,rand,68864,3.934
gesv_rbt,2,2,rand,68864,5.183
gesv_rbt,0,0,rand,91904,5.633
gesv_rbt,0,2,rand,91904,9.044
gesv_rbt,2,0,rand,91904,6.687
gesv_rbt,2,2,rand,91904,9.980
gesv_rbt,0,0,rand,114944,8.943
gesv_rbt,0,2,rand,114944,14.241
gesv_rbt,2,0,rand,114944,10.340
gesv_rbt,2,2,rand,114944,15.858
gesv_rbt,0,0,rand,137984,13.343
gesv_rbt,0,2,rand,137984,15.615
gesv_rbt,2,0,rand,137984,15.544
gesv_rbt,2,2,rand,137984,17.651
gesv_rbt,0,0,rand,161024,19.504
gesv_rbt,0,2,rand,161024,30.988
gesv_rbt,2,0,rand,161024,22.188
gesv_rbt,2,2,rand,161024,33.997
gesv_rbt,0,0,rand,184064,27.148
gesv_rbt,0,2,rand,184064,36.053
gesv_rbt,2,0,rand,184064,30.621
gesv_rbt,2,2,rand,184064,39.872
gesv_rbt,0,0,rand,207104,36.431
gesv_rbt,0,2,rand,207104,48.222
gesv_rbt,2,0,rand,207104,41.310
gesv_rbt,2,2,rand,207104,53.072
gesv_rbt,0,0,rand,230144,48.415
gesv_rbt,0,2,rand,230144,78.379
gesv_rbt,2,0,rand,230144,54.569
gesv_rbt,2,2,rand,230144,82.132
gesv_rbt,0,0,rand,253184,62.756
gesv_rbt,0,2,rand,253184,70.036
gesv_rbt,2,0,rand,253184,69.091
gesv_rbt,2,2,rand,253184,76.296
gesv_tntpiv,-,-,rand,10000,20.289
gesv_tntpiv,-,-,rand,23040,3.970
gesv_tntpiv,-,-,rand,46080,8.428
gesv_tntpiv,-,-,rand,69120,13.871
gesv_tntpiv,-,-,rand,92160,20.417
gesv_tntpiv,-,-,rand,115200,28.530
gesv_tntpiv,-,-,rand,138240,39.426
gesv_tntpiv,-,-,rand,161280,52.668
gesv_tntpiv,-,-,rand,184320,68.891
gesv_tntpiv,-,-,rand,207360,88.451
gesv_tntpiv,-,-,rand,230400,111.431
gesv_tntpiv,-,-,rand,253440,139.344
gesv_tntpiv,-,-,rand_dominant,10000,1.319
gesv_tntpiv,-,-,rand_dominant,23040,3.158
gesv_tntpiv,-,-,rand_dominant,46080,7.051
gesv_tntpiv,-,-,rand_dominant,69120,11.997
gesv_tntpiv,-,-,rand_dominant,92160,18.222
gesv_tntpiv,-,-,rand_dominant,115200,25.849
gesv_tntpiv,-,-,rand_dominant,138240,35.668
gesv_tntpiv,-,-,rand_dominant,161280,47.489
gesv_tntpiv,-,-,rand_dominant,184320,61.452
gesv_tntpiv,-,-,rand_dominant,207360,77.880
gesv_tntpiv,-,-,rand_dominant,230400,97.696
gesv_tntpiv,-,-,rand_dominant,253440,120.217
gesv,-,-,rand,10000,2.035
gesv,-,-,rand,23040,5.136
gesv,-,-,rand,46080,13.228
gesv,-,-,rand,69120,25.156
gesv,-,-,rand,92160,42.232
gesv,-,-,rand,115200,64.450
gesv,-,-,rand,138240,88.267
gesv,-,-,rand,161280,120.453
gesv,-,-,rand,184320,157.782
gesv,-,-,rand,207360,197.497
gesv,-,-,rand,230400,245.380
gesv,-,-,rand,253440,294.590
gesv,-,-,rand_dominant,10000,1.359
gesv,-,-,rand_dominant,23040,3.441
gesv,-,-,rand_dominant,46080,8.273
gesv,-,-,rand_dominant,69120,14.348
gesv,-,-,rand_dominant,92160,22.556
gesv,-,-,rand_dominant,115200,32.433
gesv,-,-,rand_dominant,138240,44.336
gesv,-,-,rand_dominant,161280,58.046
gesv,-,-,rand_dominant,184320,76.189
gesv,-,-,rand_dominant,207360,93.904
gesv,-,-,rand_dominant,230400,116.656
gesv,-,-,rand_dominant,253440,143.149


==> results/rbt-3233539.csv <==
routine,itermax,depth,A,error
gesv_rbt,0,0,rand_dominant,1.84e-14
gesv_rbt,0,2,rand_dominant,2.00e-14
gesv_rbt,2,0,rand_dominant,1.97e-16
gesv_rbt,2,2,rand_dominant,2.06e-16
gesv_rbt,0,0,rand,2.36e-10
gesv_rbt,0,2,rand,2.09e-10
gesv_rbt,2,0,rand,2.43e-17
gesv_rbt,2,2,rand,2.70e-17
gesv_rbt,0,0,rands,2.71e-10
gesv_rbt,0,2,rands,1.25e-09
gesv_rbt,2,0,rands,4.32e-17
gesv_rbt,2,2,rands,4.36e-17
gesv_rbt,0,0,randn,6.84e-10
gesv_rbt,0,2,randn,3.43e-10
gesv_rbt,2,0,randn,4.08e-17
gesv_rbt,2,2,randn,4.39e-17
gesv_rbt,0,0,randb,nan
gesv_rbt,0,2,randb,7.46e-10
gesv_rbt,2,0,randb,nan
gesv_rbt,2,2,randb,2.17e-17
gesv_rbt,0,0,randr,nan
gesv_rbt,0,2,randr,1.62e-09
gesv_rbt,2,0,randr,nan
gesv_rbt,2,2,randr,3.47e-17
gesv_rbt,0,0,chebspec,2.04e-09
gesv_rbt,0,2,chebspec,9.83e-14
gesv_rbt,2,0,chebspec,6.64e-17
gesv_rbt,2,2,chebspec,1.06e-17
gesv_rbt,0,0,circul,9.45e-14
gesv_rbt,0,2,circul,1.00e-17
gesv_rbt,2,0,circul,2.43e-18
gesv_rbt,2,2,circul,2.52e-18
gesv_rbt,0,0,fiedler,nan
gesv_rbt,0,2,fiedler,1.80e-17
gesv_rbt,2,0,fiedler,nan
gesv_rbt,2,2,fiedler,2.26e-18
gesv_rbt,0,0,gfpp,nan
gesv_rbt,0,2,gfpp,3.74e-17
gesv_rbt,2,0,gfpp,nan
gesv_rbt,2,2,gfpp,7.98e-19
gesv_rbt,0,0,orthog,2.80e-05
gesv_rbt,0,2,orthog,8.38e-04
gesv_rbt,2,0,orthog,2.61e-05
gesv_rbt,2,2,orthog,1.01e-03
gesv_rbt,0,0,ris,1.05e-01
gesv_rbt,0,2,ris,1.59e-01
gesv_rbt,2,0,ris,1.33e-01
gesv_rbt,2,2,ris,1.46e-01
gesv_rbt,0,0,riemann,2.78e-12
gesv_rbt,0,2,riemann,1.46e-03
gesv_rbt,2,0,riemann,2.95e-16
gesv_rbt,2,2,riemann,1.43e-03
gesv_rbt,0,0,zielkeNS,nan
gesv_rbt,0,2,zielkeNS,1.29e-17
gesv_rbt,2,0,zielkeNS,nan
gesv_rbt,2,2,zielkeNS,8.91e-19
gesv_tntpiv,-,-,rand_dominant,1.87e-14
gesv_tntpiv,-,-,rand,4.18e-14
gesv_tntpiv,-,-,rands,8.06e-14
gesv_tntpiv,-,-,randn,9.92e-14
gesv_tntpiv,-,-,randb,6.21e-14
gesv_tntpiv,-,-,randr,7.53e-14
gesv_tntpiv,-,-,chebspec,2.95e-16
gesv_tntpiv,-,-,circul,1.62e-17
gesv_tntpiv,-,-,fiedler,1.03e-17
gesv_tntpiv,-,-,gfpp,nan
gesv_tntpiv,-,-,orthog,3.16e-17
gesv_tntpiv,-,-,ris,9.82e-17
gesv_tntpiv,-,-,riemann,5.66e-14
gesv_tntpiv,-,-,zielkeNS,1.05e-18
gesv,-,-,rand_dominant,1.95e-14
gesv,-,-,rand,2.52e-14
gesv,-,-,rands,5.61e-14
gesv,-,-,randn,5.34e-14
gesv,-,-,randb,4.01e-14
gesv,-,-,randr,4.44e-14
gesv,-,-,chebspec,3.40e-16
gesv,-,-,circul,1.43e-17
gesv,-,-,fiedler,2.13e-18
gesv,-,-,gfpp,nan
gesv,-,-,orthog,3.24e-17
gesv,-,-,ris,1.41e-16
gesv,-,-,riemann,4.08e-14
gesv,-,-,zielkeNS,3.47e-19


==> results/rbt-3233749.csv <==
routine,itermax,depth,A,n,time (s)
gesv_rbt,0,2,rand,10000,11.544
gesv_rbt,2,2,rand,10000,2.345
gesv_rbt,0,2,rand,23040,0.935
gesv_rbt,2,2,rand,23040,1.061
gesv_rbt,0,2,rand,46080,2.639
gesv_rbt,2,2,rand,46080,3.017
gesv_rbt,0,2,rand,69120,5.239
gesv_rbt,2,2,rand,69120,5.848
gesv_rbt,0,2,rand,92160,8.768
gesv_rbt,2,2,rand,92160,9.713
gesv_rbt,0,2,rand,115200,14.269
gesv_rbt,2,2,rand,115200,16.009
gesv_rbt,0,2,rand,138240,20.091
gesv_rbt,2,2,rand,138240,22.280
gesv_rbt,0,2,rand,161280,38.213
gesv_rbt,2,2,rand,161280,41.259
gesv_rbt,0,2,rand,184320,35.609
gesv_rbt,2,2,rand,184320,39.364
gesv_rbt,0,2,rand,207360,77.351
gesv_rbt,2,2,rand,207360,82.114
gesv_rbt,0,2,rand,230400,79.293
gesv_rbt,2,2,rand,230400,84.732
gesv_rbt,0,2,rand,253440,103.778
gesv_rbt,2,2,rand,253440,111.214
gesv_rbt,0,2,rand,22784,0.980
gesv_rbt,2,2,rand,22784,1.132
gesv_rbt,0,2,rand,45824,2.867
gesv_rbt,2,2,rand,45824,3.200
gesv_rbt,0,2,rand,68864,5.548
gesv_rbt,2,2,rand,68864,5.989
gesv_rbt,0,2,rand,91904,10.990
gesv_rbt,2,2,rand,91904,12.071
gesv_rbt,0,2,rand,114944,13.298
gesv_rbt,2,2,rand,114944,14.544
gesv_rbt,0,2,rand,137984,23.974
gesv_rbt,2,2,rand,137984,26.211
gesv_rbt,0,2,rand,161024,39.313
gesv_rbt,2,2,rand,161024,42.042
gesv_rbt,0,2,rand,184064,46.994
gesv_rbt,2,2,rand,184064,50.635
gesv_rbt,0,2,rand,207104,78.863
gesv_rbt,2,2,rand,207104,83.557
gesv_rbt,0,2,rand,230144,87.099
gesv_rbt,2,2,rand,230144,92.277
gesv_rbt,0,2,rand,253184,109.666
gesv_rbt,2,2,rand,253184,117.728


==> results/rbt-3233750.csv <==
routine,itermax,depth,A,n,time (s)
gesv_rbt,0,2,rand,10000,7.541
gesv_rbt,2,2,rand,10000,2.659
gesv_rbt,0,2,rand,23040,0.943
gesv_rbt,2,2,rand,23040,1.053
gesv_rbt,0,2,rand,46080,2.710
gesv_rbt,2,2,rand,46080,3.011
gesv_rbt,0,2,rand,69120,5.136
gesv_rbt,2,2,rand,69120,5.871
gesv_rbt,0,2,rand,92160,8.839
gesv_rbt,2,2,rand,92160,9.763
gesv_rbt,0,2,rand,115200,14.291
gesv_rbt,2,2,rand,115200,16.010
gesv_rbt,0,2,rand,138240,20.154
gesv_rbt,2,2,rand,138240,22.326
gesv_rbt,0,2,rand,161280,38.193
gesv_rbt,2,2,rand,161280,41.234
gesv_rbt,0,2,rand,184320,35.600
gesv_rbt,2,2,rand,184320,39.096
gesv_rbt,0,2,rand,207360,77.247
gesv_rbt,2,2,rand,207360,82.626
gesv_rbt,0,2,rand,230400,79.305
gesv_rbt,2,2,rand,230400,84.535
gesv_rbt,0,2,rand,253440,103.099
gesv_rbt,2,2,rand,253440,110.661
gesv_rbt,0,2,rand,22784,1.034
gesv_rbt,2,2,rand,22784,1.128
gesv_rbt,0,2,rand,45824,2.914
gesv_rbt,2,2,rand,45824,3.183
gesv_rbt,0,2,rand,68864,5.575
gesv_rbt,2,2,rand,68864,6.035
gesv_rbt,0,2,rand,91904,10.975
gesv_rbt,2,2,rand,91904,12.017
gesv_rbt,0,2,rand,114944,13.252
gesv_rbt,2,2,rand,114944,14.687
gesv_rbt,0,2,rand,137984,24.090
gesv_rbt,2,2,rand,137984,26.290
gesv_rbt,0,2,rand,161024,39.050
gesv_rbt,2,2,rand,161024,41.966
gesv_rbt,0,2,rand,184064,46.872
gesv_rbt,2,2,rand,184064,50.463
gesv_rbt,0,2,rand,207104,78.437
gesv_rbt,2,2,rand,207104,83.359
gesv_rbt,0,2,rand,230144,87.890
gesv_rbt,2,2,rand,230144,93.062
gesv_rbt,0,2,rand,253184,109.327
gesv_rbt,2,2,rand,253184,116.086


==> results/rbt-3233751.csv <==
routine,itermax,depth,A,n,time (s)
gesv_rbt,0,2,rand,10000,12.400
gesv_rbt,2,2,rand,10000,1.269
gesv_rbt,0,2,rand,23040,0.956
gesv_rbt,2,2,rand,23040,1.059
gesv_rbt,0,2,rand,46080,2.663
gesv_rbt,2,2,rand,46080,3.022
gesv_rbt,0,2,rand,69120,5.146
gesv_rbt,2,2,rand,69120,5.883
gesv_rbt,0,2,rand,92160,8.756
gesv_rbt,2,2,rand,92160,9.746
gesv_rbt,0,2,rand,115200,14.262
gesv_rbt,2,2,rand,115200,15.971
gesv_rbt,0,2,rand,138240,20.128
gesv_rbt,2,2,rand,138240,22.253
gesv_rbt,0,2,rand,161280,38.337
gesv_rbt,2,2,rand,161280,41.666
gesv_rbt,0,2,rand,184320,35.744
gesv_rbt,2,2,rand,184320,39.383
gesv_rbt,0,2,rand,207360,77.179
gesv_rbt,2,2,rand,207360,81.528
gesv_rbt,0,2,rand,230400,79.065
gesv_rbt,2,2,rand,230400,84.346
gesv_rbt,0,2,rand,253440,102.768
gesv_rbt,2,2,rand,253440,110.334
gesv_rbt,0,2,rand,22784,1.010
gesv_rbt,2,2,rand,22784,1.111
gesv_rbt,0,2,rand,45824,2.870
gesv_rbt,2,2,rand,45824,3.196
gesv_rbt,0,2,rand,68864,5.516
gesv_rbt,2,2,rand,68864,6.024
gesv_rbt,0,2,rand,91904,10.976
gesv_rbt,2,2,rand,91904,11.950
gesv_rbt,0,2,rand,114944,13.083
gesv_rbt,2,2,rand,114944,14.462
gesv_rbt,0,2,rand,137984,23.978
gesv_rbt,2,2,rand,137984,26.267
gesv_rbt,0,2,rand,161024,39.054
gesv_rbt,2,2,rand,161024,41.927
gesv_rbt,0,2,rand,184064,46.755
gesv_rbt,2,2,rand,184064,50.163
gesv_rbt,0,2,rand,207104,78.461
gesv_rbt,2,2,rand,207104,83.082
gesv_rbt,0,2,rand,230144,87.040
gesv_rbt,2,2,rand,230144,92.209
gesv_rbt,0,2,rand,253184,109.710
gesv_rbt,2,2,rand,253184,117.255


==> results/rbt-3233752.csv <==
routine,itermax,depth,A,error
gesv_rbt,0,2,rand_dominant,1.81e-14
gesv_rbt,2,2,rand_dominant,2.06e-16
gesv_rbt,0,2,rand,6.98e-11
gesv_rbt,2,2,rand,2.65e-17
gesv_rbt,0,2,rands,1.55e-09
gesv_rbt,2,2,rands,4.40e-17
gesv_rbt,0,2,randn,3.45e-10
gesv_rbt,2,2,randn,3.86e-17
gesv_rbt,0,2,randb,1.58e-09
gesv_rbt,2,2,randb,2.53e-17
gesv_rbt,0,2,randr,4.90e-08
gesv_rbt,2,2,randr,1.87e-15
gesv_rbt,0,2,chebspec,2.75e-13
gesv_rbt,2,2,chebspec,2.69e-17
gesv_rbt,0,2,circul,9.03e-18
gesv_rbt,2,2,circul,2.54e-18
gesv_rbt,0,2,fiedler,7.66e-17
gesv_rbt,2,2,fiedler,2.00e-18
gesv_rbt,0,2,gfpp,1.78e-17
gesv_rbt,2,2,gfpp,1.14e-18
gesv_rbt,0,2,orthog,9.18e-04
gesv_rbt,2,2,orthog,8.41e-04
gesv_rbt,0,2,ris,1.35e-01
gesv_rbt,2,2,ris,1.35e-01
gesv_rbt,0,2,riemann,1.18e-03
gesv_rbt,2,2,riemann,5.79e-08
gesv_rbt,0,2,zielkeNS,1.98e-16
gesv_rbt,2,2,zielkeNS,1.06e-18


==> results/rbt-3233805.csv <==
routine,itermax,depth,A,n,time (s)
gesv_rbt,0,2,rand,10000,5.644
gesv_rbt,2,2,rand,10000,1.211
gesv_rbt,0,2,rand,23040,0.938
gesv_rbt,2,2,rand,23040,1.052
gesv_rbt,0,2,rand,46080,2.662
gesv_rbt,2,2,rand,46080,3.061
gesv_rbt,0,2,rand,69120,5.192
gesv_rbt,2,2,rand,69120,5.892
gesv_rbt,0,2,rand,92160,8.800
gesv_rbt,2,2,rand,92160,9.760
gesv_rbt,0,2,rand,115200,14.154
gesv_rbt,2,2,rand,115200,15.873
gesv_rbt,0,2,rand,138240,20.161
gesv_rbt,2,2,rand,138240,22.091
gesv_rbt,0,2,rand,161280,38.133
gesv_rbt,2,2,rand,161280,41.190
gesv_rbt,0,2,rand,184320,35.670
gesv_rbt,2,2,rand,184320,39.245
gesv_rbt,0,2,rand,207360,77.233
gesv_rbt,2,2,rand,207360,81.462
gesv_rbt,0,2,rand,230400,79.072
gesv_rbt,2,2,rand,230400,84.681
gesv_rbt,0,2,rand,253440,103.119
gesv_rbt,2,2,rand,253440,110.923
gesv_rbt,0,2,rand,22784,0.990
gesv_rbt,2,2,rand,22784,1.097
gesv_rbt,0,2,rand,45824,2.898
gesv_rbt,2,2,rand,45824,3.203
gesv_rbt,0,2,rand,68864,5.536
gesv_rbt,2,2,rand,68864,6.116
gesv_rbt,0,2,rand,91904,10.947
gesv_rbt,2,2,rand,91904,11.945
gesv_rbt,0,2,rand,114944,13.085
gesv_rbt,2,2,rand,114944,14.540
gesv_rbt,0,2,rand,137984,24.055
gesv_rbt,2,2,rand,137984,26.174
gesv_rbt,0,2,rand,161024,39.045
gesv_rbt,2,2,rand,161024,42.021
gesv_rbt,0,2,rand,184064,46.484
gesv_rbt,2,2,rand,184064,50.104
gesv_rbt,0,2,rand,207104,78.378
gesv_rbt,2,2,rand,207104,83.058
gesv_rbt,0,2,rand,230144,88.113
gesv_rbt,2,2,rand,230144,91.930
gesv_rbt,0,2,rand,253184,109.090
gesv_rbt,2,2,rand,253184,116.798


==> results/rbt-3238942.csv <==
A,n,error
chebspec,20480,8.00e-14
chebspec,20484,1.25e-14
chebspec,20488,3.97e-15
chebspec,20492,1.38e-14
chebspec,20496,3.74e-15
chebspec,20500,4.71e-15
chebspec,20504,1.26e-15
chebspec,20508,5.63e-15
chebspec,20512,2.67e-15
chebspec,20516,4.37e-15
chebspec,20520,1.43e-15
chebspec,20524,4.87e-15
chebspec,20528,1.44e-15
chebspec,20532,3.21e-15
chebspec,20536,1.08e-15
chebspec,20540,5.94e-15
chebspec,20544,3.18e-15
chebspec,20548,5.98e-15
chebspec,20552,2.14e-15
chebspec,20556,4.90e-15
chebspec,20560,4.54e-15
chebspec,20564,2.00e-15
chebspec,20568,2.35e-15
chebspec,20572,1.72e-15
chebspec,20576,5.59e-15
chebspec,20580,3.28e-15
chebspec,20584,2.80e-16
chebspec,20588,6.65e-15
chebspec,20592,2.09e-15
chebspec,20596,2.38e-14
chebspec,20600,8.73e-15
chebspec,20604,6.89e-15
chebspec,20608,2.65e-15
chebspec,20612,9.02e-15
chebspec,20616,2.05e-15
chebspec,20620,1.69e-15
chebspec,20624,1.25e-14
chebspec,20628,4.58e-16
chebspec,20632,2.09e-14
chebspec,20636,4.54e-15
chebspec,20640,1.99e-15
chebspec,20644,3.58e-15
chebspec,20648,4.38e-14
chebspec,20652,9.08e-16
chebspec,20656,7.83e-16
chebspec,20660,4.98e-15
chebspec,20664,2.39e-15
chebspec,20668,9.31e-15
chebspec,20672,1.62e-15
chebspec,20676,1.20e-15
chebspec,20680,6.79e-16
chebspec,20684,1.24e-15
chebspec,20688,7.16e-15
chebspec,20692,3.59e-15
chebspec,20696,3.99e-15
chebspec,20700,2.36e-15
chebspec,20704,8.01e-15
chebspec,20708,2.99e-15
chebspec,20712,1.70e-14
chebspec,20716,1.36e-15
chebspec,20720,5.43e-15
chebspec,20724,1.43e-15
chebspec,20728,4.12e-14
chebspec,20732,1.87e-15
chebspec,20736,2.64e-15
chebspec,20740,2.30e-15
chebspec,20744,4.36e-14
chebspec,20748,1.88e-15
chebspec,20752,4.06e-15
chebspec,20756,6.50e-15
chebspec,20760,5.45e-15
chebspec,20764,4.39e-15
chebspec,20768,2.58e-15
chebspec,20772,3.26e-14
chebspec,20776,1.46e-15
chebspec,20780,7.27e-16
chebspec,20784,3.61e-15
chebspec,20788,8.69e-16
chebspec,20792,7.78e-15
chebspec,20796,1.43e-14
chebspec,20800,5.27e-16
chebspec,20804,1.20e-15
chebspec,20808,7.33e-15
chebspec,20812,2.40e-16
chebspec,20816,4.61e-15
chebspec,20820,4.27e-15
chebspec,20824,7.53e-15
chebspec,20828,8.77e-16
chebspec,20832,4.08e-15
chebspec,20836,2.08e-15
chebspec,20840,3.43e-15
chebspec,20844,4.03e-15
chebspec,20848,3.42e-15
chebspec,20852,2.45e-15
chebspec,20856,8.15e-15
chebspec,20860,2.19e-15
chebspec,20864,1.03e-15
chebspec,20868,3.59e-15
chebspec,20872,2.52e-16
chebspec,20876,5.33e-15
chebspec,20880,5.02e-15
chebspec,20884,4.37e-15
chebspec,20888,3.02e-16
chebspec,20892,1.11e-15
chebspec,20896,3.59e-15
chebspec,20900,3.69e-15
chebspec,20904,1.53e-15
chebspec,20908,7.47e-16
chebspec,20912,6.54e-15
chebspec,20916,5.63e-15
chebspec,20920,6.02e-15
chebspec,20924,1.67e-15
chebspec,20928,3.33e-15
chebspec,20932,1.13e-14
chebspec,20936,2.80e-15
chebspec,20940,2.81e-16
chebspec,20944,5.46e-15
chebspec,20948,2.13e-15
chebspec,20952,5.06e-15
chebspec,20956,6.24e-15
chebspec,20960,6.90e-16
chebspec,20964,2.50e-16
chebspec,20968,2.07e-15
chebspec,20972,1.22e-15
chebspec,20976,8.20e-16
chebspec,20980,8.78e-16
chebspec,20984,3.64e-16
chebspec,20988,9.98e-16
chebspec,20992,5.28e-15
chebspec,20996,2.49e-15
chebspec,21000,4.42e-14
chebspec,21004,3.89e-15
chebspec,21008,2.45e-14
chebspec,21012,1.09e-15
chebspec,21016,2.79e-15
chebspec,21020,1.02e-14
chebspec,21024,2.46e-15
chebspec,21028,3.15e-15
chebspec,21032,2.36e-15
chebspec,21036,1.70e-15
chebspec,21040,5.46e-15
chebspec,21044,2.67e-15
chebspec,21048,1.96e-14
chebspec,21052,2.80e-15
chebspec,21056,9.25e-15
chebspec,21060,3.92e-15
chebspec,21064,7.55e-16
chebspec,21068,4.92e-16
chebspec,21072,4.95e-15
chebspec,21076,2.28e-15
chebspec,21080,2.17e-15
chebspec,21084,3.30e-15
chebspec,21088,9.39e-15
chebspec,21092,2.20e-15
chebspec,21096,4.05e-15
chebspec,21100,1.20e-14
chebspec,21104,8.98e-16
chebspec,21108,1.76e-14
chebspec,21112,5.24e-14
chebspec,21116,1.79e-14
chebspec,21120,9.80e-15
chebspec,21124,3.63e-15
chebspec,21128,5.94e-15
chebspec,21132,5.73e-15
chebspec,21136,4.11e-15
chebspec,21140,6.48e-15
chebspec,21144,2.62e-15
chebspec,21148,6.43e-15
chebspec,21152,7.48e-15
chebspec,21156,3.20e-16
chebspec,21160,3.49e-15
chebspec,21164,7.64e-15
chebspec,21168,2.52e-15
chebspec,21172,1.15e-15
chebspec,21176,1.41e-15
chebspec,21180,2.06e-15
chebspec,21184,7.45e-15
chebspec,21188,3.61e-15
chebspec,21192,4.83e-15
chebspec,21196,2.06e-15
chebspec,21200,4.86e-15
chebspec,21204,1.08e-13
chebspec,21208,8.13e-15
chebspec,21212,1.21e-15
chebspec,21216,8.06e-15
chebspec,21220,1.90e-15
chebspec,21224,7.25e-15
chebspec,21228,7.22e-15
chebspec,21232,6.27e-16
chebspec,21236,7.87e-15
chebspec,21240,2.76e-15
chebspec,21244,2.75e-15
chebspec,21248,9.96e-16
chebspec,21252,4.35e-15
chebspec,21256,6.14e-15
chebspec,21260,7.11e-15
chebspec,21264,4.54e-15
chebspec,21268,4.22e-15
chebspec,21272,2.58e-15
chebspec,21276,1.69e-15
chebspec,21280,7.35e-16
chebspec,21284,1.50e-15
chebspec,21288,3.16e-15
chebspec,21292,2.37e-15
chebspec,21296,2.76e-14
chebspec,21300,3.77e-15
chebspec,21304,6.60e-15
chebspec,21308,2.88e-15
chebspec,21312,2.81e-15
chebspec,21316,1.23e-15
chebspec,21320,1.17e-15
chebspec,21324,2.78e-15
chebspec,21328,3.75e-15
chebspec,21332,4.00e-15
chebspec,21336,2.30e-15
chebspec,21340,1.64e-14
chebspec,21344,1.21e-15
chebspec,21348,4.28e-15
chebspec,21352,5.29e-15
chebspec,21356,2.43e-15
chebspec,21360,7.32e-15
chebspec,21364,4.82e-15
chebspec,21368,3.49e-15
chebspec,21372,6.63e-16
chebspec,21376,2.62e-15
chebspec,21380,3.73e-15
chebspec,21384,5.53e-14
chebspec,21388,6.13e-15
chebspec,21392,1.40e-14
chebspec,21396,3.96e-15
chebspec,21400,7.65e-15
chebspec,21404,9.45e-16
chebspec,21408,1.35e-14
chebspec,21412,4.30e-14
chebspec,21416,5.21e-15
chebspec,21420,2.05e-15
chebspec,21424,2.48e-15
chebspec,21428,3.21e-15
chebspec,21432,5.83e-15
chebspec,21436,5.40e-15
chebspec,21440,6.48e-15
chebspec,21444,8.55e-15
chebspec,21448,7.69e-15
chebspec,21452,2.55e-15
chebspec,21456,4.02e-15
chebspec,21460,2.34e-15
chebspec,21464,2.50e-15
chebspec,21468,5.37e-15
chebspec,21472,4.68e-15
chebspec,21476,1.22e-15
chebspec,21480,4.60e-15
chebspec,21484,4.74e-15
chebspec,21488,6.31e-15
chebspec,21492,6.67e-15
chebspec,21496,2.78e-14
chebspec,21500,6.01e-16
chebspec,21504,3.89e-15
chebspec,21508,2.63e-15
chebspec,21512,9.99e-15
chebspec,21516,8.15e-16
chebspec,21520,6.66e-16
chebspec,21524,3.52e-15
chebspec,21528,1.98e-15
chebspec,21532,4.07e-15
chebspec,21536,1.70e-15
chebspec,21540,9.99e-15
chebspec,21544,4.91e-15
chebspec,21548,8.31e-15
chebspec,21552,4.41e-15
chebspec,21556,1.43e-15
chebspec,21560,3.21e-15
chebspec,21564,4.35e-15
chebspec,21568,4.66e-15
chebspec,21572,2.41e-15
chebspec,21576,1.40e-14
chebspec,21580,2.86e-15
chebspec,21584,2.64e-15
chebspec,21588,1.35e-14
chebspec,21592,1.15e-15
chebspec,21596,5.71e-15
chebspec,21600,7.33e-16
chebspec,21604,5.10e-15
chebspec,21608,3.75e-14
chebspec,21612,1.17e-15
chebspec,21616,4.57e-15
chebspec,21620,7.84e-15
chebspec,21624,4.83e-15
chebspec,21628,1.94e-15
chebspec,21632,1.48e-15
chebspec,21636,5.76e-15
chebspec,21640,1.92e-15
chebspec,21644,5.50e-15
chebspec,21648,7.55e-15
chebspec,21652,2.68e-15
chebspec,21656,2.74e-15
chebspec,21660,1.46e-15
chebspec,21664,1.29e-15
chebspec,21668,7.56e-15
chebspec,21672,4.74e-15
chebspec,21676,4.23e-15
chebspec,21680,1.95e-15
chebspec,21684,9.48e-16
chebspec,21688,2.76e-15
chebspec,21692,8.03e-15
chebspec,21696,3.27e-15
chebspec,21700,4.30e-14
chebspec,21704,1.54e-15
chebspec,21708,4.30e-15
chebspec,21712,5.10e-15
chebspec,21716,5.06e-15
chebspec,21720,3.83e-15
chebspec,21724,7.95e-15
chebspec,21728,1.20e-15
chebspec,21732,5.26e-16
chebspec,21736,2.77e-15
chebspec,21740,1.03e-15
chebspec,21744,1.17e-15
chebspec,21748,8.32e-16
chebspec,21752,1.16e-14
chebspec,21756,1.87e-15
chebspec,21760,7.23e-15
chebspec,21764,3.83e-15
chebspec,21768,8.32e-15
chebspec,21772,1.39e-14
chebspec,21776,8.38e-15
chebspec,21780,7.74e-15
chebspec,21784,4.27e-15
chebspec,21788,2.20e-15
chebspec,21792,2.68e-15
chebspec,21796,4.58e-15
chebspec,21800,7.41e-15
chebspec,21804,3.69e-15
chebspec,21808,2.19e-15
chebspec,21812,4.19e-15
chebspec,21816,4.63e-15
chebspec,21820,3.14e-16
chebspec,21824,2.33e-15
chebspec,21828,2.62e-16
chebspec,21832,3.34e-15
chebspec,21836,2.86e-15
chebspec,21840,1.02e-15
chebspec,21844,5.99e-16
chebspec,21848,3.70e-15
chebspec,21852,1.67e-15
chebspec,21856,3.66e-16
chebspec,21860,6.93e-16
chebspec,21864,7.64e-16
chebspec,21868,5.90e-15
chebspec,21872,6.40e-16
chebspec,21876,4.75e-15
chebspec,21880,6.70e-15
chebspec,21884,7.06e-15
chebspec,21888,2.36e-15
chebspec,21892,5.70e-15
chebspec,21896,8.35e-15
chebspec,21900,7.38e-15
chebspec,21904,7.29e-16
chebspec,21908,2.48e-15
chebspec,21912,1.91e-15
chebspec,21916,2.25e-15
chebspec,21920,1.41e-15
chebspec,21924,5.39e-14
chebspec,21928,4.78e-15
chebspec,21932,1.10e-14
chebspec,21936,1.20e-14
chebspec,21940,1.92e-15
chebspec,21944,3.46e-15
chebspec,21948,3.37e-15
chebspec,21952,3.83e-15
chebspec,21956,5.27e-15
chebspec,21960,8.35e-16
chebspec,21964,5.80e-15
chebspec,21968,5.69e-16
chebspec,21972,4.85e-15
chebspec,21976,2.55e-15
chebspec,21980,9.69e-16
chebspec,21984,2.27e-15
chebspec,21988,1.15e-15
chebspec,21992,3.23e-15
chebspec,21996,9.57e-15
chebspec,22000,7.72e-16
chebspec,22004,2.32e-15
chebspec,22008,5.24e-16
chebspec,22012,8.67e-15
chebspec,22016,2.36e-15
chebspec,22020,7.79e-15
chebspec,22024,3.64e-15
chebspec,22028,4.93e-15
chebspec,22032,8.72e-16
chebspec,22036,2.17e-15
chebspec,22040,3.77e-15
chebspec,22044,3.74e-15
chebspec,22048,2.35e-15
chebspec,22052,1.04e-14
chebspec,22056,1.64e-15
chebspec,22060,2.34e-15
chebspec,22064,1.16e-14
chebspec,22068,2.95e-15
chebspec,22072,1.01e-14
chebspec,22076,3.37e-15
chebspec,22080,2.98e-15
chebspec,22084,5.55e-15
chebspec,22088,4.79e-15
chebspec,22092,2.06e-14
chebspec,22096,2.04e-15
chebspec,22100,4.53e-15
chebspec,22104,3.72e-14
chebspec,22108,5.32e-16
chebspec,22112,5.30e-15
chebspec,22116,1.10e-14
chebspec,22120,6.10e-15
chebspec,22124,5.64e-14
chebspec,22128,1.88e-15
chebspec,22132,3.29e-15
chebspec,22136,1.23e-14
chebspec,22140,1.39e-14
chebspec,22144,4.59e-15
chebspec,22148,2.58e-15
chebspec,22152,5.29e-15
chebspec,22156,9.31e-13
chebspec,22160,3.96e-15
chebspec,22164,2.24e-15
chebspec,22168,8.85e-15
chebspec,22172,1.90e-15
chebspec,22176,4.87e-15
chebspec,22180,5.80e-16
chebspec,22184,1.15e-15
chebspec,22188,4.97e-15
chebspec,22192,9.37e-15
chebspec,22196,7.62e-15
chebspec,22200,4.04e-15
chebspec,22204,1.08e-14
chebspec,22208,4.84e-15
chebspec,22212,1.39e-15
chebspec,22216,1.44e-15
chebspec,22220,5.03e-15
chebspec,22224,5.88e-15
chebspec,22228,6.75e-16
chebspec,22232,4.27e-16
chebspec,22236,3.37e-15
chebspec,22240,2.17e-15
chebspec,22244,3.00e-14
chebspec,22248,4.23e-15
chebspec,22252,1.15e-14
chebspec,22256,2.36e-15
circul,20480,2.37e-17
circul,20484,2.08e-17
circul,20488,1.90e-17
circul,20492,1.90e-17
circul,20496,1.81e-17
circul,20500,1.78e-17
circul,20504,1.82e-17
circul,20508,1.82e-17
circul,20512,1.62e-17
circul,20516,1.71e-17
circul,20520,1.85e-17
circul,20524,2.05e-17
circul,20528,1.91e-17
circul,20532,1.98e-17
circul,20536,1.87e-17
circul,20540,1.78e-17
circul,20544,1.96e-17
circul,20548,1.95e-17
circul,20552,1.83e-17
circul,20556,1.69e-17
circul,20560,1.79e-17
circul,20564,2.18e-17
circul,20568,2.11e-17
circul,20572,1.64e-17
circul,20576,1.84e-17
circul,20580,2.11e-17
circul,20584,1.74e-17
circul,20588,2.11e-17
circul,20592,1.92e-17
circul,20596,1.91e-17
circul,20600,1.80e-17
circul,20604,1.87e-17
circul,20608,1.82e-17
circul,20612,1.80e-17
circul,20616,1.75e-17
circul,20620,2.22e-17
circul,20624,1.67e-17
circul,20628,1.93e-17
circul,20632,1.91e-17
circul,20636,1.75e-17
circul,20640,1.90e-17
circul,20644,1.90e-17
circul,20648,2.17e-17
circul,20652,2.09e-17
circul,20656,2.07e-17
circul,20660,1.90e-17
circul,20664,1.81e-17
circul,20668,1.92e-17
circul,20672,2.27e-17
circul,20676,2.07e-17
circul,20680,1.83e-17
circul,20684,1.96e-17
circul,20688,1.78e-17
circul,20692,1.74e-17
circul,20696,2.33e-17
circul,20700,1.79e-17
circul,20704,2.32e-17
circul,20708,2.12e-17
circul,20712,1.67e-17
circul,20716,2.02e-17
circul,20720,1.82e-17
circul,20724,1.80e-17
circul,20728,1.84e-17
circul,20732,1.93e-17
circul,20736,2.09e-17
circul,20740,1.64e-17
circul,20744,1.91e-17
circul,20748,1.73e-17
circul,20752,1.96e-17
circul,20756,1.95e-17
circul,20760,1.75e-17
circul,20764,1.79e-17
circul,20768,1.92e-17
circul,20772,1.69e-17
circul,20776,1.92e-17
circul,20780,1.76e-17
circul,20784,2.12e-17
circul,20788,1.94e-17
circul,20792,1.67e-17
circul,20796,1.82e-17
circul,20800,2.00e-17
circul,20804,1.96e-17
circul,20808,2.01e-17
circul,20812,1.79e-17
circul,20816,1.91e-17
circul,20820,1.82e-17
circul,20824,1.67e-17
circul,20828,1.72e-17
circul,20832,1.70e-17
circul,20836,1.99e-17
circul,20840,1.86e-17
circul,20844,1.83e-17
circul,20848,2.09e-17
circul,20852,2.39e-17
circul,20856,1.82e-17
circul,20860,1.74e-17
circul,20864,1.86e-17
circul,20868,1.87e-17
circul,20872,2.20e-17
circul,20876,1.88e-17
circul,20880,1.82e-17
circul,20884,1.97e-17
circul,20888,2.00e-17
circul,20892,1.76e-17
circul,20896,1.76e-17
circul,20900,1.69e-17
circul,20904,1.88e-17
circul,20908,1.83e-17
circul,20912,1.72e-17
circul,20916,1.81e-17
circul,20920,2.02e-17
circul,20924,1.82e-17
circul,20928,1.64e-17
circul,20932,1.73e-17
circul,20936,2.05e-17
circul,20940,1.89e-17
circul,20944,1.78e-17
circul,20948,2.29e-17
circul,20952,2.12e-17
circul,20956,2.00e-17
circul,20960,1.64e-17
circul,20964,2.06e-17
circul,20968,2.00e-17
circul,20972,1.93e-17
circul,20976,1.80e-17
circul,20980,1.81e-17
circul,20984,1.74e-17
circul,20988,1.73e-17
circul,20992,2.34e-17
circul,20996,1.81e-17
circul,21000,1.93e-17
circul,21004,1.84e-17
circul,21008,1.75e-17
circul,21012,2.16e-17
circul,21016,1.92e-17
circul,21020,1.93e-17
circul,21024,2.06e-17
circul,21028,2.04e-17
circul,21032,1.94e-17
circul,21036,1.62e-17
circul,21040,2.45e-17
circul,21044,1.76e-17
circul,21048,2.17e-17
circul,21052,1.89e-17
circul,21056,2.49e-17
circul,21060,2.18e-17
circul,21064,1.98e-17
circul,21068,2.07e-17
circul,21072,1.98e-17
circul,21076,1.71e-17
circul,21080,1.98e-17
circul,21084,2.14e-17
circul,21088,1.89e-17
circul,21092,1.74e-17
circul,21096,1.80e-17
circul,21100,1.66e-17
circul,21104,1.97e-17
circul,21108,1.81e-17
circul,21112,1.79e-17
circul,21116,1.86e-17
circul,21120,1.82e-17
circul,21124,1.96e-17
circul,21128,1.83e-17
circul,21132,2.05e-17
circul,21136,2.24e-17
circul,21140,2.05e-17
circul,21144,1.92e-17
circul,21148,2.10e-17
circul,21152,1.79e-17
circul,21156,1.72e-17
circul,21160,1.71e-17
circul,21164,1.88e-17
circul,21168,1.98e-17
circul,21172,1.93e-17
circul,21176,1.86e-17
circul,21180,2.64e-17
circul,21184,1.78e-17
circul,21188,1.86e-17
circul,21192,1.69e-17
circul,21196,1.83e-17
circul,21200,1.89e-17
circul,21204,2.22e-17
circul,21208,1.88e-17
circul,21212,1.76e-17
circul,21216,2.18e-17
circul,21220,1.97e-17
circul,21224,1.90e-17
circul,21228,1.72e-17
circul,21232,1.95e-17
circul,21236,1.79e-17
circul,21240,1.94e-17
circul,21244,2.24e-17
circul,21248,1.94e-17
circul,21252,1.84e-17
circul,21256,1.83e-17
circul,21260,2.07e-17
circul,21264,1.85e-17
circul,21268,2.02e-17
circul,21272,1.89e-17
circul,21276,1.80e-17
circul,21280,1.61e-17
circul,21284,1.96e-17
circul,21288,1.71e-17
circul,21292,1.94e-17
circul,21296,2.02e-17
circul,21300,1.76e-17
circul,21304,2.24e-17
circul,21308,2.05e-17
circul,21312,2.30e-17
circul,21316,1.86e-17
circul,21320,1.82e-17
circul,21324,1.90e-17
circul,21328,1.93e-17
circul,21332,1.92e-17
circul,21336,1.87e-17
circul,21340,1.78e-17
circul,21344,1.96e-17
circul,21348,1.84e-17
circul,21352,2.32e-17
circul,21356,1.84e-17
circul,21360,1.94e-17
circul,21364,1.75e-17
circul,21368,2.17e-17
circul,21372,2.16e-17
circul,21376,1.84e-17
circul,21380,2.15e-17
circul,21384,2.36e-17
circul,21388,2.15e-17
circul,21392,1.96e-17
circul,21396,2.04e-17
circul,21400,1.83e-17
circul,21404,1.82e-17
circul,21408,1.64e-17
circul,21412,1.82e-17
circul,21416,2.02e-17
circul,21420,2.15e-17
circul,21424,1.96e-17
circul,21428,1.83e-17
circul,21432,2.07e-17
circul,21436,1.93e-17
circul,21440,1.85e-17
circul,21444,2.05e-17
circul,21448,1.74e-17
circul,21452,1.76e-17
circul,21456,1.93e-17
circul,21460,1.68e-17
circul,21464,2.17e-17
circul,21468,2.10e-17
circul,21472,1.82e-17
circul,21476,1.79e-17
circul,21480,1.91e-17
circul,21484,1.86e-17
circul,21488,1.94e-17
circul,21492,1.89e-17
circul,21496,1.90e-17
circul,21500,1.93e-17
circul,21504,1.79e-17
circul,21508,1.98e-17
circul,21512,1.90e-17
circul,21516,2.19e-17
circul,21520,1.91e-17
circul,21524,1.94e-17
circul,21528,1.98e-17
circul,21532,1.80e-17
circul,21536,1.74e-17
circul,21540,2.17e-17
circul,21544,1.92e-17
circul,21548,1.90e-17
circul,21552,1.86e-17
circul,21556,1.89e-17
circul,21560,2.03e-17
circul,21564,1.83e-17
circul,21568,2.16e-17
circul,21572,2.05e-17
circul,21576,2.05e-17
circul,21580,2.05e-17
circul,21584,2.13e-17
circul,21588,2.10e-17
circul,21592,2.53e-17
circul,21596,1.78e-17
circul,21600,1.93e-17
circul,21604,2.09e-17
circul,21608,2.25e-17
circul,21612,1.72e-17
circul,21616,1.84e-17
circul,21620,1.88e-17
circul,21624,2.14e-17
circul,21628,2.01e-17
circul,21632,1.92e-17
circul,21636,2.39e-17
circul,21640,2.36e-17
circul,21644,1.86e-17
circul,21648,2.51e-17
circul,21652,1.77e-17
circul,21656,1.80e-17
circul,21660,1.91e-17
circul,21664,2.02e-17
circul,21668,1.78e-17
circul,21672,2.00e-17
circul,21676,2.02e-17
circul,21680,2.18e-17
circul,21684,1.79e-17
circul,21688,2.01e-17
circul,21692,1.77e-17
circul,21696,1.73e-17
circul,21700,2.26e-17
circul,21704,1.90e-17
circul,21708,1.89e-17
circul,21712,2.19e-17
circul,21716,1.88e-17
circul,21720,1.68e-17
circul,21724,1.97e-17
circul,21728,2.05e-17
circul,21732,1.89e-17
circul,21736,1.81e-17
circul,21740,1.94e-17
circul,21744,2.16e-17
circul,21748,1.83e-17
circul,21752,1.84e-17
circul,21756,1.99e-17
circul,21760,1.86e-17
circul,21764,1.82e-17
circul,21768,1.84e-17
circul,21772,1.79e-17
circul,21776,1.94e-17
circul,21780,2.08e-17
circul,21784,1.77e-17
circul,21788,1.95e-17
circul,21792,2.05e-17
circul,21796,1.78e-17
circul,21800,2.03e-17
circul,21804,2.14e-17
circul,21808,2.14e-17
circul,21812,1.80e-17
circul,21816,1.91e-17
circul,21820,1.72e-17
circul,21824,1.88e-17
circul,21828,2.15e-17
circul,21832,1.63e-17
circul,21836,1.81e-17
circul,21840,1.72e-17
circul,21844,2.05e-17
circul,21848,1.90e-17
circul,21852,1.67e-17
circul,21856,2.01e-17
circul,21860,1.77e-17
circul,21864,1.89e-17
circul,21868,1.84e-17
circul,21872,2.20e-17
circul,21876,1.83e-17
circul,21880,1.88e-17
circul,21884,1.92e-17
circul,21888,1.77e-17
circul,21892,1.78e-17
circul,21896,1.93e-17
circul,21900,2.02e-17
circul,21904,1.65e-17
circul,21908,1.82e-17
circul,21912,1.82e-17
circul,21916,1.95e-17
circul,21920,1.80e-17
circul,21924,1.78e-17
circul,21928,1.97e-17
circul,21932,1.98e-17
circul,21936,1.59e-17
circul,21940,2.23e-17
circul,21944,1.93e-17
circul,21948,1.95e-17
circul,21952,1.92e-17
circul,21956,1.73e-17
circul,21960,2.00e-17
circul,21964,1.73e-17
circul,21968,1.73e-17
circul,21972,1.89e-17
circul,21976,2.01e-17
circul,21980,2.08e-17
circul,21984,1.89e-17
circul,21988,1.83e-17
circul,21992,2.07e-17
circul,21996,2.31e-17
circul,22000,2.02e-17
circul,22004,1.86e-17
circul,22008,2.19e-17
circul,22012,1.82e-17
circul,22016,1.84e-17
circul,22020,1.91e-17
circul,22024,1.79e-17
circul,22028,2.04e-17
circul,22032,1.92e-17
circul,22036,2.19e-17
circul,22040,1.95e-17
circul,22044,2.13e-17
circul,22048,1.94e-17
circul,22052,2.47e-17
circul,22056,2.07e-17
circul,22060,2.08e-17
circul,22064,1.76e-17
circul,22068,1.88e-17
circul,22072,1.96e-17
circul,22076,1.88e-17
circul,22080,2.07e-17
circul,22084,1.77e-17
circul,22088,1.93e-17
circul,22092,2.13e-17
circul,22096,2.33e-17
circul,22100,2.03e-17
circul,22104,1.77e-17
circul,22108,1.93e-17
circul,22112,1.89e-17
circul,22116,1.95e-17
circul,22120,1.92e-17
circul,22124,2.03e-17
circul,22128,1.92e-17
circul,22132,1.90e-17
circul,22136,2.00e-17
circul,22140,1.75e-17
circul,22144,1.65e-17
circul,22148,1.84e-17
circul,22152,1.88e-17
circul,22156,2.05e-17
circul,22160,1.89e-17
circul,22164,1.76e-17
circul,22168,2.34e-17
circul,22172,1.66e-17
circul,22176,2.18e-17
circul,22180,2.06e-17
circul,22184,2.07e-17
circul,22188,1.97e-17
circul,22192,2.04e-17
circul,22196,2.32e-17
circul,22200,2.39e-17
circul,22204,1.58e-17
circul,22208,2.34e-17
circul,22212,1.87e-17
circul,22216,1.76e-17
circul,22220,1.84e-17
circul,22224,1.85e-17
circul,22228,1.73e-17
circul,22232,2.00e-17
circul,22236,1.90e-17
circul,22240,1.82e-17
circul,22244,2.16e-17
circul,22248,1.93e-17
circul,22252,1.74e-17
circul,22256,1.95e-17
fiedler,20480,1.49e-16
fiedler,20484,7.75e-17
fiedler,20488,2.01e-16
fiedler,20492,1.64e-16
fiedler,20496,9.49e-17
fiedler,20500,2.00e-16
fiedler,20504,9.91e-17
fiedler,20508,3.49e-16
fiedler,20512,6.73e-17
fiedler,20516,6.88e-17
fiedler,20520,8.76e-17
fiedler,20524,4.39e-17
fiedler,20528,4.30e-17
fiedler,20532,1.24e-16
fiedler,20536,1.10e-16
fiedler,20540,3.57e-17
fiedler,20544,3.68e-17
fiedler,20548,2.41e-17
fiedler,20552,5.56e-17
fiedler,20556,5.76e-17
fiedler,20560,4.01e-17
fiedler,20564,3.25e-17
fiedler,20568,4.03e-17
fiedler,20572,2.82e-17
fiedler,20576,2.99e-17
fiedler,20580,3.18e-17
fiedler,20584,5.05e-17
fiedler,20588,2.12e-17
fiedler,20592,3.49e-17
fiedler,20596,2.62e-17
fiedler,20600,2.80e-17
fiedler,20604,2.58e-17
fiedler,20608,3.01e-17
fiedler,20612,1.75e-17
fiedler,20616,2.82e-17
fiedler,20620,2.33e-17
fiedler,20624,2.57e-17
fiedler,20628,4.41e-17
fiedler,20632,3.29e-17
fiedler,20636,2.60e-17
fiedler,20640,2.48e-17
fiedler,20644,2.07e-17
fiedler,20648,1.85e-17
fiedler,20652,2.27e-17
fiedler,20656,1.82e-17
fiedler,20660,2.24e-17
fiedler,20664,3.53e-17
fiedler,20668,3.14e-17
fiedler,20672,3.51e-17
fiedler,20676,4.94e-17
fiedler,20680,2.57e-17
fiedler,20684,6.39e-17
fiedler,20688,6.60e-17
fiedler,20692,5.14e-16
fiedler,20696,7.74e-17
fiedler,20700,3.20e-17
fiedler,20704,2.82e-17
fiedler,20708,2.09e-17
fiedler,20712,2.29e-17
fiedler,20716,2.45e-17
fiedler,20720,2.25e-17
fiedler,20724,2.25e-17
fiedler,20728,1.91e-17
fiedler,20732,1.89e-17
fiedler,20736,4.01e-17
fiedler,20740,2.40e-17
fiedler,20744,5.67e-17
fiedler,20748,3.24e-17
fiedler,20752,2.26e-17
fiedler,20756,2.30e-17
fiedler,20760,2.03e-17
fiedler,20764,2.31e-17
fiedler,20768,9.06e-17
fiedler,20772,8.58e-17
fiedler,20776,5.31e-17
fiedler,20780,4.02e-17
fiedler,20784,2.61e-17
fiedler,20788,4.20e-17
fiedler,20792,7.57e-17
fiedler,20796,7.47e-17
fiedler,20800,6.40e-16
fiedler,20804,7.75e-17
fiedler,20808,5.26e-17
fiedler,20812,1.15e-15
fiedler,20816,3.33e-17
fiedler,20820,5.37e-17
fiedler,20824,7.94e-17
fiedler,20828,4.86e-17
fiedler,20832,6.74e-15
fiedler,20836,3.87e-17
fiedler,20840,1.01e-16
fiedler,20844,2.56e-17
fiedler,20848,6.28e-17
fiedler,20852,8.13e-17
fiedler,20856,1.15e-16
fiedler,20860,2.39e-16
fiedler,20864,5.67e-17
fiedler,20868,9.17e-17
fiedler,20872,1.11e-16
fiedler,20876,1.97e-15
fiedler,20880,7.36e-17
fiedler,20884,1.98e-17
fiedler,20888,1.08e-16
fiedler,20892,3.54e-17
fiedler,20896,6.95e-17
fiedler,20900,6.84e-17
fiedler,20904,4.21e-17
fiedler,20908,2.26e-17
fiedler,20912,2.92e-16
fiedler,20916,2.33e-16
fiedler,20920,2.62e-17
fiedler,20924,2.53e-17
fiedler,20928,2.31e-17
fiedler,20932,4.53e-17
fiedler,20936,3.52e-17
fiedler,20940,2.36e-17
fiedler,20944,2.98e-17
fiedler,20948,7.81e-17
fiedler,20952,2.30e-17
fiedler,20956,2.88e-17
fiedler,20960,3.49e-17
fiedler,20964,2.88e-17
fiedler,20968,1.59e-17
fiedler,20972,3.84e-17
fiedler,20976,5.59e-17
fiedler,20980,7.18e-17
fiedler,20984,1.48e-16
fiedler,20988,7.03e-14
fiedler,20992,6.35e-17
fiedler,20996,4.88e-16
fiedler,21000,4.03e-15
fiedler,21004,1.72e-17
fiedler,21008,6.60e-17
fiedler,21012,1.66e-17
fiedler,21016,4.32e-17
fiedler,21020,5.88e-17
fiedler,21024,3.87e-17
fiedler,21028,2.10e-17
fiedler,21032,1.66e-17
fiedler,21036,1.15e-16
fiedler,21040,5.11e-16
fiedler,21044,3.39e-17
fiedler,21048,3.50e-17
fiedler,21052,1.43e-16
fiedler,21056,4.40e-17
fiedler,21060,3.26e-16
fiedler,21064,6.11e-17
fiedler,21068,3.78e-17
fiedler,21072,1.47e-17
fiedler,21076,7.87e-17
fiedler,21080,2.81e-16
fiedler,21084,4.60e-17
fiedler,21088,3.03e-17
fiedler,21092,2.17e-17
fiedler,21096,1.99e-17
fiedler,21100,4.19e-16
fiedler,21104,4.08e-17
fiedler,21108,1.45e-16
fiedler,21112,2.49e-16
fiedler,21116,6.47e-17
fiedler,21120,1.39e-15
fiedler,21124,5.13e-17
fiedler,21128,2.13e-17
fiedler,21132,3.98e-17
fiedler,21136,1.65e-17
fiedler,21140,2.93e-17
fiedler,21144,1.78e-16
fiedler,21148,4.22e-17
fiedler,21152,3.64e-16
fiedler,21156,2.49e-17
fiedler,21160,3.27e-17
fiedler,21164,2.67e-17
fiedler,21168,6.55e-17
fiedler,21172,3.53e-16
fiedler,21176,2.42e-17
fiedler,21180,3.69e-17
fiedler,21184,2.20e-16
fiedler,21188,2.80e-17
fiedler,21192,5.01e-17
fiedler,21196,6.87e-17
fiedler,21200,3.74e-17
fiedler,21204,5.01e-17
fiedler,21208,6.36e-17
fiedler,21212,4.16e-17
fiedler,21216,1.46e-16
fiedler,21220,9.31e-17
fiedler,21224,3.64e-17
fiedler,21228,1.25e-16
fiedler,21232,6.02e-17
fiedler,21236,4.35e-17
fiedler,21240,4.00e-17
fiedler,21244,6.48e-17
fiedler,21248,2.72e-17
fiedler,21252,3.66e-17
fiedler,21256,2.00e-17
fiedler,21260,7.60e-16
fiedler,21264,2.58e-16
fiedler,21268,3.95e-17
fiedler,21272,6.62e-17
fiedler,21276,6.33e-17
fiedler,21280,8.07e-17
fiedler,21284,3.39e-17
fiedler,21288,4.28e-17
fiedler,21292,2.15e-17
fiedler,21296,8.67e-17
fiedler,21300,6.63e-17
fiedler,21304,3.39e-17
fiedler,21308,8.20e-17
fiedler,21312,9.77e-17
fiedler,21316,3.52e-17
fiedler,21320,2.69e-17
fiedler,21324,3.37e-17
fiedler,21328,2.76e-17
fiedler,21332,1.20e-16
fiedler,21336,4.12e-17
fiedler,21340,3.47e-17
fiedler,21344,4.98e-17
fiedler,21348,5.98e-17
fiedler,21352,1.40e-16
fiedler,21356,9.82e-17
fiedler,21360,9.05e-17
fiedler,21364,6.09e-17
fiedler,21368,6.65e-17
fiedler,21372,6.42e-17
fiedler,21376,3.74e-17
fiedler,21380,2.55e-17
fiedler,21384,4.70e-17
fiedler,21388,3.15e-17
fiedler,21392,1.88e-16
fiedler,21396,3.94e-17
fiedler,21400,1.30e-16
fiedler,21404,9.15e-16
fiedler,21408,7.32e-17
fiedler,21412,4.12e-17
fiedler,21416,4.81e-17
fiedler,21420,3.56e-17
fiedler,21424,6.74e-17
fiedler,21428,1.12e-16
fiedler,21432,9.25e-17
fiedler,21436,4.12e-17
fiedler,21440,1.51e-16
fiedler,21444,6.84e-17
fiedler,21448,3.83e-17
fiedler,21452,6.12e-17
fiedler,21456,4.95e-17
fiedler,21460,3.95e-17
fiedler,21464,7.80e-15
fiedler,21468,6.05e-17
fiedler,21472,4.01e-17
fiedler,21476,5.71e-17
fiedler,21480,6.10e-17
fiedler,21484,4.69e-17
fiedler,21488,4.14e-17
fiedler,21492,4.18e-17
fiedler,21496,3.39e-17
fiedler,21500,3.42e-17
fiedler,21504,1.04e-16
fiedler,21508,2.37e-17
fiedler,21512,2.74e-17
fiedler,21516,5.10e-17
fiedler,21520,2.82e-17
fiedler,21524,3.09e-17
fiedler,21528,3.63e-17
fiedler,21532,3.48e-17
fiedler,21536,5.78e-17
fiedler,21540,3.64e-17
fiedler,21544,6.42e-16
fiedler,21548,5.33e-17
fiedler,21552,3.56e-17
fiedler,21556,3.85e-17
fiedler,21560,3.36e-17
fiedler,21564,4.11e-17
fiedler,21568,9.52e-17
fiedler,21572,2.45e-15
fiedler,21576,3.90e-17
fiedler,21580,4.05e-17
fiedler,21584,3.14e-17
fiedler,21588,3.56e-17
fiedler,21592,1.03e-16
fiedler,21596,6.37e-17
fiedler,21600,1.69e-16
fiedler,21604,4.78e-17
fiedler,21608,4.42e-17
fiedler,21612,5.84e-17
fiedler,21616,2.02e-16
fiedler,21620,3.86e-17
fiedler,21624,5.07e-17
fiedler,21628,6.95e-17
fiedler,21632,3.70e-17
fiedler,21636,5.16e-17
fiedler,21640,4.11e-17
fiedler,21644,5.31e-17
fiedler,21648,1.63e-16
fiedler,21652,4.57e-17
fiedler,21656,5.33e-17
fiedler,21660,5.54e-17
fiedler,21664,5.23e-17
fiedler,21668,7.22e-17
fiedler,21672,4.87e-17
fiedler,21676,6.92e-17
fiedler,21680,6.17e-17
fiedler,21684,7.70e-17
fiedler,21688,7.11e-17
fiedler,21692,5.50e-17
fiedler,21696,6.36e-17
fiedler,21700,6.01e-17
fiedler,21704,8.08e-17
fiedler,21708,7.17e-17
fiedler,21712,7.36e-17
fiedler,21716,9.67e-17
fiedler,21720,9.70e-17
fiedler,21724,9.79e-17
fiedler,21728,1.03e-16
fiedler,21732,9.82e-17
fiedler,21736,9.90e-17
fiedler,21740,9.99e-17
fiedler,21744,1.46e-16
fiedler,21748,1.20e-16
fiedler,21752,1.32e-16
fiedler,21756,1.48e-16
fiedler,21760,1.58e-16
fiedler,21764,1.70e-16
fiedler,21768,1.87e-16
fiedler,21772,1.95e-16
fiedler,21776,2.71e-16
fiedler,21780,3.16e-16
fiedler,21784,3.35e-16
fiedler,21788,5.30e-16
fiedler,21792,7.37e-16
fiedler,21796,2.29e-15
fiedler,21800,5.75e-15
fiedler,21804,4.09e-15
fiedler,21808,1.40e-15
fiedler,21812,7.87e-16
fiedler,21816,4.52e-16
fiedler,21820,3.22e-16
fiedler,21824,3.19e-16
fiedler,21828,2.50e-16
fiedler,21832,1.85e-16
fiedler,21836,1.64e-16
fiedler,21840,7.79e-16
fiedler,21844,1.52e-16
fiedler,21848,2.14e-16
fiedler,21852,1.16e-16
fiedler,21856,1.06e-16
fiedler,21860,9.94e-17
fiedler,21864,8.74e-17
fiedler,21868,1.16e-16
fiedler,21872,1.10e-16
fiedler,21876,1.22e-16
fiedler,21880,1.71e-16
fiedler,21884,3.75e-16
fiedler,21888,8.11e-17
fiedler,21892,9.06e-17
fiedler,21896,1.36e-16
fiedler,21900,4.96e-16
fiedler,21904,1.77e-16
fiedler,21908,6.93e-17
fiedler,21912,5.78e-17
fiedler,21916,5.82e-17
fiedler,21920,5.58e-17
fiedler,21924,8.11e-17
fiedler,21928,9.39e-17
fiedler,21932,6.46e-17
fiedler,21936,5.36e-17
fiedler,21940,5.39e-17
fiedler,21944,5.96e-17
fiedler,21948,4.98e-17
fiedler,21952,6.83e-17
fiedler,21956,5.29e-17
fiedler,21960,4.78e-17
fiedler,21964,5.04e-17
fiedler,21968,4.52e-17
fiedler,21972,6.01e-17
fiedler,21976,4.19e-17
fiedler,21980,7.13e-17
fiedler,21984,5.32e-17
fiedler,21988,5.78e-17
fiedler,21992,2.26e-16
fiedler,21996,1.02e-16
fiedler,22000,6.26e-17
fiedler,22004,8.22e-17
fiedler,22008,9.67e-17
fiedler,22012,6.39e-17
fiedler,22016,2.05e-16
fiedler,22020,4.51e-16
fiedler,22024,3.17e-16
fiedler,22028,2.63e-16
fiedler,22032,1.90e-16
fiedler,22036,3.11e-16
fiedler,22040,2.68e-16
fiedler,22044,2.45e-16
fiedler,22048,2.35e-16
fiedler,22052,1.81e-16
fiedler,22056,2.27e-16
fiedler,22060,4.31e-16
fiedler,22064,2.42e-16
fiedler,22068,3.63e-16
fiedler,22072,3.43e-16
fiedler,22076,1.49e-16
fiedler,22080,1.67e-16
fiedler,22084,2.08e-16
fiedler,22088,2.40e-16
fiedler,22092,2.54e-16
fiedler,22096,1.55e-16
fiedler,22100,3.58e-16
fiedler,22104,5.69e-16
fiedler,22108,3.14e-16
fiedler,22112,2.33e-16
fiedler,22116,2.98e-16
fiedler,22120,1.86e-16
fiedler,22124,2.81e-16
fiedler,22128,1.58e-16
fiedler,22132,2.48e-16
fiedler,22136,2.24e-16
fiedler,22140,1.51e-16
fiedler,22144,1.24e-16
fiedler,22148,3.39e-16
fiedler,22152,2.91e-16
fiedler,22156,2.43e-16
fiedler,22160,4.97e-16
fiedler,22164,3.16e-16
fiedler,22168,1.84e-16
fiedler,22172,4.36e-16
fiedler,22176,2.85e-16
fiedler,22180,3.09e-16
fiedler,22184,1.60e-16
fiedler,22188,3.57e-16
fiedler,22192,5.84e-16
fiedler,22196,3.64e-16
fiedler,22200,2.98e-16
fiedler,22204,2.06e-16
fiedler,22208,3.51e-16
fiedler,22212,3.36e-16
fiedler,22216,2.00e-16
fiedler,22220,4.37e-16
fiedler,22224,2.49e-16
fiedler,22228,1.57e-16
fiedler,22232,1.85e-16
fiedler,22236,1.86e-16
fiedler,22240,5.04e-16
fiedler,22244,3.60e-16
fiedler,22248,1.48e-16
fiedler,22252,2.30e-16
fiedler,22256,3.78e-16


==> results/rbt-3239329.csv <==
A,n,error
chebspec,20480,8.00e-14
chebspec,20484,1.25e-14
chebspec,20488,3.97e-15
chebspec,20492,1.38e-14
chebspec,20496,3.74e-15
chebspec,20500,4.71e-15
chebspec,20504,1.26e-15
chebspec,20508,5.63e-15
chebspec,20512,2.67e-15
chebspec,20516,4.37e-15
chebspec,20520,1.43e-15
chebspec,20524,4.87e-15
chebspec,20528,1.44e-15
chebspec,20532,3.21e-15
chebspec,20536,1.08e-15
chebspec,20540,5.94e-15
chebspec,20544,3.18e-15
chebspec,20548,5.98e-15
chebspec,20552,2.14e-15
chebspec,20556,4.90e-15
chebspec,20560,4.54e-15
chebspec,20564,2.00e-15
chebspec,20568,2.35e-15
chebspec,20572,1.72e-15
chebspec,20576,5.59e-15
chebspec,20580,3.28e-15
chebspec,20584,2.80e-16
chebspec,20588,6.65e-15
chebspec,20592,2.09e-15
chebspec,20596,2.38e-14
chebspec,20600,8.73e-15
chebspec,20604,6.89e-15
chebspec,20608,2.65e-15
chebspec,20612,9.02e-15
chebspec,20616,2.05e-15
chebspec,20620,1.69e-15
chebspec,20624,1.25e-14
chebspec,20628,4.58e-16
chebspec,20632,2.09e-14
chebspec,20636,4.54e-15
chebspec,20640,1.99e-15
chebspec,20644,3.58e-15
chebspec,20648,4.38e-14
chebspec,20652,9.08e-16
chebspec,20656,7.83e-16
chebspec,20660,4.98e-15
chebspec,20664,2.39e-15
chebspec,20668,9.31e-15
chebspec,20672,1.62e-15
chebspec,20676,1.20e-15
chebspec,20680,6.79e-16
chebspec,20684,1.24e-15
chebspec,20688,7.16e-15
chebspec,20692,3.59e-15
chebspec,20696,3.99e-15
chebspec,20700,2.36e-15
chebspec,20704,8.01e-15
chebspec,20708,2.99e-15
chebspec,20712,1.70e-14
chebspec,20716,1.36e-15
chebspec,20720,5.43e-15
chebspec,20724,1.43e-15
chebspec,20728,4.12e-14
chebspec,20732,1.87e-15
chebspec,20736,2.64e-15
chebspec,20740,2.30e-15
chebspec,20744,4.36e-14
chebspec,20748,1.88e-15
chebspec,20752,4.06e-15
chebspec,20756,6.50e-15
chebspec,20760,5.45e-15
chebspec,20764,4.39e-15
chebspec,20768,2.58e-15
chebspec,20772,3.26e-14
chebspec,20776,1.46e-15
chebspec,20780,7.27e-16
chebspec,20784,3.61e-15
chebspec,20788,8.69e-16
chebspec,20792,7.78e-15
chebspec,20796,1.43e-14
chebspec,20800,5.27e-16
chebspec,20804,1.20e-15
chebspec,20808,7.33e-15
chebspec,20812,2.40e-16
chebspec,20816,4.61e-15
chebspec,20820,4.27e-15
chebspec,20824,7.53e-15
chebspec,20828,8.77e-16
chebspec,20832,4.08e-15
chebspec,20836,2.08e-15
chebspec,20840,3.43e-15
chebspec,20844,4.03e-15
chebspec,20848,3.42e-15
chebspec,20852,2.45e-15
chebspec,20856,8.15e-15
chebspec,20860,2.19e-15
chebspec,20864,1.03e-15
chebspec,20868,3.59e-15
chebspec,20872,2.52e-16
chebspec,20876,5.33e-15
chebspec,20880,5.02e-15
chebspec,20884,4.37e-15
chebspec,20888,3.02e-16
chebspec,20892,1.11e-15
chebspec,20896,3.59e-15
chebspec,20900,3.69e-15
chebspec,20904,1.53e-15
chebspec,20908,7.47e-16
chebspec,20912,6.54e-15
chebspec,20916,5.63e-15
chebspec,20920,6.02e-15
chebspec,20924,1.67e-15
chebspec,20928,3.33e-15
chebspec,20932,1.13e-14
chebspec,20936,2.80e-15
chebspec,20940,2.81e-16
chebspec,20944,5.46e-15
chebspec,20948,2.13e-15
chebspec,20952,5.06e-15
chebspec,20956,6.24e-15
chebspec,20960,6.90e-16
chebspec,20964,2.50e-16
chebspec,20968,2.07e-15
chebspec,20972,1.22e-15
chebspec,20976,8.20e-16
chebspec,20980,8.78e-16
chebspec,20984,3.64e-16
chebspec,20988,9.98e-16
chebspec,20992,5.28e-15
chebspec,20996,2.49e-15
chebspec,21000,4.42e-14
chebspec,21004,3.89e-15
chebspec,21008,2.45e-14
chebspec,21012,1.09e-15
chebspec,21016,2.79e-15
chebspec,21020,1.02e-14
chebspec,21024,2.46e-15
chebspec,21028,3.15e-15
chebspec,21032,2.36e-15
chebspec,21036,1.70e-15
chebspec,21040,5.46e-15
chebspec,21044,2.67e-15
chebspec,21048,1.96e-14
chebspec,21052,2.80e-15
chebspec,21056,9.25e-15
chebspec,21060,3.92e-15
chebspec,21064,7.55e-16
chebspec,21068,4.92e-16
chebspec,21072,4.95e-15
chebspec,21076,2.28e-15
chebspec,21080,2.17e-15
chebspec,21084,3.30e-15
chebspec,21088,9.39e-15
chebspec,21092,2.20e-15
chebspec,21096,4.05e-15
chebspec,21100,1.20e-14
chebspec,21104,8.98e-16
chebspec,21108,1.76e-14
chebspec,21112,5.24e-14
chebspec,21116,1.79e-14
chebspec,21120,9.80e-15
chebspec,21124,3.63e-15
chebspec,21128,5.94e-15
chebspec,21132,5.73e-15
chebspec,21136,4.11e-15
chebspec,21140,6.48e-15
chebspec,21144,2.62e-15
chebspec,21148,6.43e-15
chebspec,21152,7.48e-15
chebspec,21156,3.20e-16
chebspec,21160,3.49e-15
chebspec,21164,7.64e-15
chebspec,21168,2.52e-15
chebspec,21172,1.15e-15
chebspec,21176,1.41e-15
chebspec,21180,2.06e-15
chebspec,21184,7.45e-15
chebspec,21188,3.61e-15
chebspec,21192,4.83e-15
chebspec,21196,2.06e-15
chebspec,21200,4.86e-15
chebspec,21204,1.08e-13
chebspec,21208,8.13e-15
chebspec,21212,1.21e-15
chebspec,21216,8.06e-15
chebspec,21220,1.90e-15
chebspec,21224,7.25e-15
chebspec,21228,7.22e-15
chebspec,21232,6.27e-16
chebspec,21236,7.87e-15
chebspec,21240,2.76e-15
chebspec,21244,2.75e-15
chebspec,21248,9.96e-16
chebspec,21252,4.35e-15
chebspec,21256,6.14e-15
chebspec,21260,7.11e-15
chebspec,21264,4.54e-15
chebspec,21268,4.22e-15
chebspec,21272,2.58e-15
chebspec,21276,1.69e-15
chebspec,21280,7.35e-16
chebspec,21284,1.50e-15
chebspec,21288,3.16e-15
chebspec,21292,2.37e-15
chebspec,21296,2.76e-14
chebspec,21300,3.77e-15
chebspec,21304,6.60e-15
chebspec,21308,2.88e-15
chebspec,21312,2.81e-15
chebspec,21316,1.23e-15
chebspec,21320,1.17e-15
chebspec,21324,2.78e-15
chebspec,21328,3.75e-15
chebspec,21332,4.00e-15
chebspec,21336,2.30e-15
chebspec,21340,1.64e-14
chebspec,21344,1.21e-15
chebspec,21348,4.28e-15
chebspec,21352,5.29e-15
chebspec,21356,2.43e-15
chebspec,21360,7.32e-15
chebspec,21364,4.82e-15
chebspec,21368,3.49e-15
chebspec,21372,6.63e-16
chebspec,21376,2.62e-15
chebspec,21380,3.73e-15
chebspec,21384,5.53e-14
chebspec,21388,6.13e-15
chebspec,21392,1.40e-14
chebspec,21396,3.96e-15
chebspec,21400,7.65e-15
chebspec,21404,9.45e-16
chebspec,21408,1.35e-14
chebspec,21412,4.30e-14
chebspec,21416,5.21e-15
chebspec,21420,2.05e-15
chebspec,21424,2.48e-15
chebspec,21428,3.21e-15
chebspec,21432,5.83e-15
chebspec,21436,5.40e-15
chebspec,21440,6.48e-15
chebspec,21444,8.55e-15
chebspec,21448,7.69e-15
chebspec,21452,2.55e-15
chebspec,21456,4.02e-15
chebspec,21460,2.34e-15
chebspec,21464,2.50e-15
chebspec,21468,5.37e-15
chebspec,21472,4.68e-15
chebspec,21476,1.22e-15
chebspec,21480,4.60e-15
chebspec,21484,4.74e-15
chebspec,21488,6.31e-15
chebspec,21492,6.67e-15
chebspec,21496,2.78e-14
chebspec,21500,6.01e-16
chebspec,21504,3.89e-15
chebspec,21508,2.63e-15
chebspec,21512,9.99e-15
chebspec,21516,8.15e-16
chebspec,21520,6.66e-16
chebspec,21524,3.52e-15
chebspec,21528,1.98e-15
chebspec,21532,4.07e-15
chebspec,21536,1.70e-15
chebspec,21540,9.99e-15
chebspec,21544,4.91e-15
chebspec,21548,8.31e-15
chebspec,21552,4.41e-15
chebspec,21556,1.43e-15
chebspec,21560,3.21e-15
chebspec,21564,4.35e-15
chebspec,21568,4.66e-15
chebspec,21572,2.41e-15
chebspec,21576,1.40e-14
chebspec,21580,2.86e-15
chebspec,21584,2.64e-15
chebspec,21588,1.35e-14
chebspec,21592,1.15e-15
chebspec,21596,5.71e-15
chebspec,21600,7.33e-16
chebspec,21604,5.10e-15
chebspec,21608,3.75e-14
chebspec,21612,1.17e-15
chebspec,21616,4.57e-15
chebspec,21620,7.84e-15
chebspec,21624,4.83e-15
chebspec,21628,1.94e-15
chebspec,21632,1.48e-15
chebspec,21636,5.76e-15
chebspec,21640,1.92e-15
chebspec,21644,5.50e-15
chebspec,21648,7.55e-15
chebspec,21652,2.68e-15
chebspec,21656,2.74e-15
chebspec,21660,1.46e-15
chebspec,21664,1.29e-15
chebspec,21668,7.56e-15
chebspec,21672,4.74e-15
chebspec,21676,4.23e-15
chebspec,21680,1.95e-15
chebspec,21684,9.48e-16
chebspec,21688,2.76e-15
chebspec,21692,8.03e-15
chebspec,21696,3.27e-15
chebspec,21700,4.30e-14
chebspec,21704,1.54e-15
chebspec,21708,4.30e-15
chebspec,21712,5.10e-15
chebspec,21716,5.06e-15
chebspec,21720,3.83e-15
chebspec,21724,7.95e-15
chebspec,21728,1.20e-15
chebspec,21732,5.26e-16
chebspec,21736,2.77e-15
chebspec,21740,1.03e-15
chebspec,21744,1.17e-15
chebspec,21748,8.32e-16
chebspec,21752,1.16e-14
chebspec,21756,1.87e-15
chebspec,21760,7.23e-15
chebspec,21764,3.83e-15
chebspec,21768,8.32e-15
chebspec,21772,1.39e-14
chebspec,21776,8.38e-15
chebspec,21780,7.74e-15
chebspec,21784,4.27e-15
chebspec,21788,2.20e-15
chebspec,21792,2.68e-15
chebspec,21796,4.58e-15
chebspec,21800,7.41e-15
chebspec,21804,3.69e-15
chebspec,21808,2.19e-15
chebspec,21812,4.19e-15
chebspec,21816,4.63e-15
chebspec,21820,3.14e-16
chebspec,21824,2.33e-15
chebspec,21828,2.62e-16
chebspec,21832,3.34e-15
chebspec,21836,2.86e-15
chebspec,21840,1.02e-15
chebspec,21844,5.99e-16
chebspec,21848,3.70e-15
chebspec,21852,1.67e-15
chebspec,21856,3.66e-16
chebspec,21860,6.93e-16
chebspec,21864,7.64e-16
chebspec,21868,5.90e-15
chebspec,21872,6.40e-16
chebspec,21876,4.75e-15
chebspec,21880,6.70e-15
chebspec,21884,7.06e-15
chebspec,21888,2.36e-15
chebspec,21892,5.70e-15
chebspec,21896,8.35e-15
chebspec,21900,7.38e-15
chebspec,21904,7.29e-16
chebspec,21908,2.48e-15
chebspec,21912,1.91e-15
chebspec,21916,2.25e-15
chebspec,21920,1.41e-15
chebspec,21924,5.39e-14
chebspec,21928,4.78e-15
chebspec,21932,1.10e-14
chebspec,21936,1.20e-14
chebspec,21940,1.92e-15
chebspec,21944,3.46e-15
chebspec,21948,3.37e-15
chebspec,21952,3.83e-15
chebspec,21956,5.27e-15
chebspec,21960,8.35e-16
chebspec,21964,5.80e-15
chebspec,21968,5.69e-16
chebspec,21972,4.85e-15
chebspec,21976,2.55e-15
chebspec,21980,9.69e-16
chebspec,21984,2.27e-15
chebspec,21988,1.15e-15
chebspec,21992,3.23e-15
chebspec,21996,9.57e-15
chebspec,22000,7.72e-16
chebspec,22004,2.32e-15
chebspec,22008,5.24e-16
chebspec,22012,8.67e-15
chebspec,22016,2.36e-15
chebspec,22020,7.79e-15
chebspec,22024,3.64e-15
chebspec,22028,4.93e-15
chebspec,22032,8.72e-16
chebspec,22036,2.17e-15
chebspec,22040,3.77e-15
chebspec,22044,3.74e-15
chebspec,22048,2.35e-15
chebspec,22052,1.04e-14
chebspec,22056,1.64e-15
chebspec,22060,2.34e-15
chebspec,22064,1.16e-14
chebspec,22068,2.95e-15
chebspec,22072,1.01e-14
chebspec,22076,3.37e-15
chebspec,22080,2.98e-15
chebspec,22084,5.55e-15
chebspec,22088,4.79e-15
chebspec,22092,2.06e-14
chebspec,22096,2.04e-15
chebspec,22100,4.53e-15
chebspec,22104,3.72e-14
chebspec,22108,5.32e-16
chebspec,22112,5.30e-15
chebspec,22116,1.10e-14
chebspec,22120,6.10e-15
chebspec,22124,5.64e-14
chebspec,22128,1.88e-15
chebspec,22132,3.29e-15
chebspec,22136,1.23e-14
chebspec,22140,1.39e-14
chebspec,22144,4.59e-15
chebspec,22148,2.58e-15
chebspec,22152,5.29e-15
chebspec,22156,9.31e-13
chebspec,22160,3.96e-15
chebspec,22164,2.24e-15
chebspec,22168,8.85e-15
chebspec,22172,1.90e-15
chebspec,22176,4.87e-15
chebspec,22180,5.80e-16
chebspec,22184,1.15e-15
chebspec,22188,4.97e-15
chebspec,22192,9.37e-15
chebspec,22196,7.62e-15
chebspec,22200,4.04e-15
chebspec,22204,1.08e-14
chebspec,22208,4.84e-15
chebspec,22212,1.39e-15
chebspec,22216,1.44e-15
chebspec,22220,5.03e-15
chebspec,22224,5.88e-15
chebspec,22228,6.75e-16
chebspec,22232,4.27e-16
chebspec,22236,3.37e-15
chebspec,22240,2.17e-15
chebspec,22244,3.00e-14
chebspec,22248,4.23e-15
chebspec,22252,1.15e-14
chebspec,22256,2.36e-15
chebspec,22260,5.52e-14
chebspec,22264,4.94e-16
chebspec,22268,3.33e-15
chebspec,22272,2.18e-15
chebspec,22276,7.18e-16
chebspec,22280,4.30e-15
chebspec,22284,1.35e-15
chebspec,22288,2.54e-16
chebspec,22292,2.00e-15
chebspec,22296,1.10e-14
chebspec,22300,9.58e-15
chebspec,22304,5.69e-16
chebspec,22308,8.52e-14
chebspec,22312,1.49e-15
chebspec,22316,7.59e-14
chebspec,22320,9.24e-15
chebspec,22324,5.10e-15
chebspec,22328,9.76e-16
chebspec,22332,1.28e-14
chebspec,22336,2.81e-15
chebspec,22340,7.37e-15
chebspec,22344,4.08e-15
chebspec,22348,9.05e-15
chebspec,22352,3.17e-16
chebspec,22356,1.17e-15
chebspec,22360,5.32e-15
chebspec,22364,9.69e-15
chebspec,22368,1.58e-15
chebspec,22372,6.50e-15
chebspec,22376,1.37e-14
chebspec,22380,2.98e-15
chebspec,22384,1.39e-15
chebspec,22388,6.58e-15
chebspec,22392,7.97e-15
chebspec,22396,7.25e-15
chebspec,22400,2.67e-15
chebspec,22404,1.37e-14
chebspec,22408,1.57e-15
chebspec,22412,5.58e-15
chebspec,22416,2.70e-15
chebspec,22420,8.29e-16
chebspec,22424,3.69e-15
chebspec,22428,4.28e-16
chebspec,22432,4.68e-15
chebspec,22436,7.89e-15
chebspec,22440,3.54e-15
chebspec,22444,2.52e-15
chebspec,22448,7.64e-15
chebspec,22452,1.35e-14
chebspec,22456,4.10e-16
chebspec,22460,3.53e-15
chebspec,22464,7.17e-16
chebspec,22468,3.14e-15
chebspec,22472,1.12e-14
chebspec,22476,1.11e-14
chebspec,22480,1.22e-14
chebspec,22484,2.40e-14
chebspec,22488,4.45e-15
chebspec,22492,5.58e-15
chebspec,22496,8.54e-15
chebspec,22500,3.64e-15
chebspec,22504,2.50e-14
chebspec,22508,1.86e-14
chebspec,22512,3.33e-15
chebspec,22516,1.45e-14
chebspec,22520,2.27e-14
chebspec,22524,9.18e-15
chebspec,22528,1.91e-14
circul,20480,2.37e-17
circul,20484,2.08e-17
circul,20488,1.90e-17
circul,20492,1.90e-17
circul,20496,1.81e-17
circul,20500,1.78e-17
circul,20504,1.82e-17
circul,20508,1.82e-17
circul,20512,1.62e-17
circul,20516,1.71e-17
circul,20520,1.85e-17
circul,20524,2.05e-17
circul,20528,1.91e-17
circul,20532,1.98e-17
circul,20536,1.87e-17
circul,20540,1.78e-17
circul,20544,1.96e-17
circul,20548,1.95e-17
circul,20552,1.83e-17
circul,20556,1.69e-17
circul,20560,1.79e-17
circul,20564,2.18e-17
circul,20568,2.11e-17
circul,20572,1.64e-17
circul,20576,1.84e-17
circul,20580,2.11e-17
circul,20584,1.74e-17
circul,20588,2.11e-17
circul,20592,1.92e-17
circul,20596,1.91e-17
circul,20600,1.80e-17
circul,20604,1.87e-17
circul,20608,1.82e-17
circul,20612,1.80e-17
circul,20616,1.75e-17
circul,20620,2.22e-17
circul,20624,1.67e-17
circul,20628,1.93e-17
circul,20632,1.91e-17
circul,20636,1.75e-17
circul,20640,1.90e-17
circul,20644,1.90e-17
circul,20648,2.17e-17
circul,20652,2.09e-17
circul,20656,2.07e-17
circul,20660,1.90e-17
circul,20664,1.81e-17
circul,20668,1.92e-17
circul,20672,2.27e-17
circul,20676,2.07e-17
circul,20680,1.83e-17
circul,20684,1.96e-17
circul,20688,1.78e-17
circul,20692,1.74e-17
circul,20696,2.33e-17
circul,20700,1.79e-17
circul,20704,2.32e-17
circul,20708,2.12e-17
circul,20712,1.67e-17
circul,20716,2.02e-17
circul,20720,1.82e-17
circul,20724,1.80e-17
circul,20728,1.84e-17
circul,20732,1.93e-17
circul,20736,2.09e-17
circul,20740,1.64e-17
circul,20744,1.91e-17
circul,20748,1.73e-17
circul,20752,1.96e-17
circul,20756,1.95e-17
circul,20760,1.75e-17
circul,20764,1.79e-17
circul,20768,1.92e-17
circul,20772,1.69e-17
circul,20776,1.92e-17
circul,20780,1.76e-17
circul,20784,2.12e-17
circul,20788,1.94e-17
circul,20792,1.67e-17
circul,20796,1.82e-17
circul,20800,2.00e-17
circul,20804,1.96e-17
circul,20808,2.01e-17
circul,20812,1.79e-17
circul,20816,1.91e-17
circul,20820,1.82e-17
circul,20824,1.67e-17
circul,20828,1.72e-17
circul,20832,1.70e-17
circul,20836,1.99e-17
circul,20840,1.86e-17
circul,20844,1.83e-17
circul,20848,2.09e-17
circul,20852,2.39e-17
circul,20856,1.82e-17
circul,20860,1.74e-17
circul,20864,1.86e-17
circul,20868,1.87e-17
circul,20872,2.20e-17
circul,20876,1.88e-17
circul,20880,1.82e-17
circul,20884,1.97e-17
circul,20888,2.00e-17
circul,20892,1.76e-17
circul,20896,1.76e-17
circul,20900,1.69e-17
circul,20904,1.88e-17
circul,20908,1.83e-17
circul,20912,1.72e-17
circul,20916,1.81e-17
circul,20920,2.02e-17
circul,20924,1.82e-17
circul,20928,1.64e-17
circul,20932,1.73e-17
circul,20936,2.05e-17
circul,20940,1.89e-17
circul,20944,1.78e-17
circul,20948,2.29e-17
circul,20952,2.12e-17
circul,20956,2.00e-17
circul,20960,1.64e-17
circul,20964,2.06e-17
circul,20968,2.00e-17
circul,20972,1.93e-17
circul,20976,1.80e-17
circul,20980,1.81e-17
circul,20984,1.74e-17
circul,20988,1.73e-17
circul,20992,2.34e-17
circul,20996,1.81e-17
circul,21000,1.93e-17
circul,21004,1.84e-17
circul,21008,1.75e-17
circul,21012,2.16e-17
circul,21016,1.92e-17
circul,21020,1.93e-17
circul,21024,2.06e-17
circul,21028,2.04e-17
circul,21032,1.94e-17
circul,21036,1.62e-17
circul,21040,2.45e-17
circul,21044,1.76e-17
circul,21048,2.17e-17
circul,21052,1.89e-17
circul,21056,2.49e-17
circul,21060,2.18e-17
circul,21064,1.98e-17
circul,21068,2.07e-17
circul,21072,1.98e-17
circul,21076,1.71e-17
circul,21080,1.98e-17
circul,21084,2.14e-17
circul,21088,1.89e-17
circul,21092,1.74e-17
circul,21096,1.80e-17
circul,21100,1.66e-17
circul,21104,1.97e-17
circul,21108,1.81e-17
circul,21112,1.79e-17
circul,21116,1.86e-17
circul,21120,1.82e-17
circul,21124,1.96e-17
circul,21128,1.83e-17
circul,21132,2.05e-17
circul,21136,2.24e-17
circul,21140,2.05e-17
circul,21144,1.92e-17
circul,21148,2.10e-17
circul,21152,1.79e-17
circul,21156,1.72e-17
circul,21160,1.71e-17
circul,21164,1.88e-17
circul,21168,1.98e-17
circul,21172,1.93e-17
circul,21176,1.86e-17
circul,21180,2.64e-17
circul,21184,1.78e-17
circul,21188,1.86e-17
circul,21192,1.69e-17
circul,21196,1.83e-17
circul,21200,1.89e-17
circul,21204,2.22e-17
circul,21208,1.88e-17
circul,21212,1.76e-17
circul,21216,2.18e-17
circul,21220,1.97e-17
circul,21224,1.90e-17
circul,21228,1.72e-17
circul,21232,1.95e-17
circul,21236,1.79e-17
circul,21240,1.94e-17
circul,21244,2.24e-17
circul,21248,1.94e-17
circul,21252,1.84e-17
circul,21256,1.83e-17
circul,21260,2.07e-17
circul,21264,1.85e-17
circul,21268,2.02e-17
circul,21272,1.89e-17
circul,21276,1.80e-17
circul,21280,1.61e-17
circul,21284,1.96e-17
circul,21288,1.71e-17
circul,21292,1.94e-17
circul,21296,2.02e-17
circul,21300,1.76e-17
circul,21304,2.24e-17
circul,21308,2.05e-17
circul,21312,2.30e-17
circul,21316,1.86e-17
circul,21320,1.82e-17
circul,21324,1.90e-17
circul,21328,1.93e-17
circul,21332,1.92e-17
circul,21336,1.87e-17
circul,21340,1.78e-17
circul,21344,1.96e-17
circul,21348,1.84e-17
circul,21352,2.32e-17
circul,21356,1.84e-17
circul,21360,1.94e-17
circul,21364,1.75e-17
circul,21368,2.17e-17
circul,21372,2.16e-17
circul,21376,1.84e-17
circul,21380,2.15e-17
circul,21384,2.36e-17
circul,21388,2.15e-17
circul,21392,1.96e-17
circul,21396,2.04e-17
circul,21400,1.83e-17
circul,21404,1.82e-17
circul,21408,1.64e-17
circul,21412,1.82e-17
circul,21416,2.02e-17
circul,21420,2.15e-17
circul,21424,1.96e-17
circul,21428,1.83e-17
circul,21432,2.07e-17
circul,21436,1.93e-17
circul,21440,1.85e-17
circul,21444,2.05e-17
circul,21448,1.74e-17
circul,21452,1.76e-17
circul,21456,1.93e-17
circul,21460,1.68e-17
circul,21464,2.17e-17
circul,21468,2.10e-17
circul,21472,1.82e-17
circul,21476,1.79e-17
circul,21480,1.91e-17
circul,21484,1.86e-17
circul,21488,1.94e-17
circul,21492,1.89e-17
circul,21496,1.90e-17
circul,21500,1.93e-17
circul,21504,1.79e-17
circul,21508,1.98e-17
circul,21512,1.90e-17
circul,21516,2.19e-17
circul,21520,1.91e-17
circul,21524,1.94e-17
circul,21528,1.98e-17
circul,21532,1.80e-17
circul,21536,1.74e-17
circul,21540,2.17e-17
circul,21544,1.92e-17
circul,21548,1.90e-17
circul,21552,1.86e-17
circul,21556,1.89e-17
circul,21560,2.03e-17
circul,21564,1.83e-17
circul,21568,2.16e-17
circul,21572,2.05e-17
circul,21576,2.05e-17
circul,21580,2.05e-17
circul,21584,2.13e-17
circul,21588,2.10e-17
circul,21592,2.53e-17
circul,21596,1.78e-17
circul,21600,1.93e-17
circul,21604,2.09e-17
circul,21608,2.25e-17
circul,21612,1.72e-17
circul,21616,1.84e-17
circul,21620,1.88e-17
circul,21624,2.14e-17
circul,21628,2.01e-17
circul,21632,1.92e-17
circul,21636,2.39e-17
circul,21640,2.36e-17
circul,21644,1.86e-17
circul,21648,2.51e-17
circul,21652,1.77e-17
circul,21656,1.80e-17
circul,21660,1.91e-17
circul,21664,2.02e-17
circul,21668,1.78e-17
circul,21672,2.00e-17
circul,21676,2.02e-17
circul,21680,2.18e-17
circul,21684,1.79e-17
circul,21688,2.01e-17
circul,21692,1.77e-17
circul,21696,1.73e-17
circul,21700,2.26e-17
circul,21704,1.90e-17
circul,21708,1.89e-17
circul,21712,2.19e-17
circul,21716,1.88e-17
circul,21720,1.68e-17
circul,21724,1.97e-17
circul,21728,2.05e-17
circul,21732,1.89e-17
circul,21736,1.81e-17
circul,21740,1.94e-17
circul,21744,2.16e-17
circul,21748,1.83e-17
circul,21752,1.84e-17
circul,21756,1.99e-17
circul,21760,1.86e-17
circul,21764,1.82e-17
circul,21768,1.84e-17
circul,21772,1.79e-17
circul,21776,1.94e-17
circul,21780,2.08e-17
circul,21784,1.77e-17
circul,21788,1.95e-17
circul,21792,2.05e-17
circul,21796,1.78e-17
circul,21800,2.03e-17
circul,21804,2.14e-17
circul,21808,2.14e-17
circul,21812,1.80e-17
circul,21816,1.91e-17
circul,21820,1.72e-17
circul,21824,1.88e-17
circul,21828,2.15e-17
circul,21832,1.63e-17
circul,21836,1.81e-17
circul,21840,1.72e-17
circul,21844,2.05e-17
circul,21848,1.90e-17
circul,21852,1.67e-17
circul,21856,2.01e-17
circul,21860,1.77e-17
circul,21864,1.89e-17
circul,21868,1.84e-17
circul,21872,2.20e-17
circul,21876,1.83e-17
circul,21880,1.88e-17
circul,21884,1.92e-17
circul,21888,1.77e-17
circul,21892,1.78e-17
circul,21896,1.93e-17
circul,21900,2.02e-17
circul,21904,1.65e-17
circul,21908,1.82e-17
circul,21912,1.82e-17
circul,21916,1.95e-17
circul,21920,1.80e-17
circul,21924,1.78e-17
circul,21928,1.97e-17
circul,21932,1.98e-17
circul,21936,1.59e-17
circul,21940,2.23e-17
circul,21944,1.93e-17
circul,21948,1.95e-17
circul,21952,1.92e-17
circul,21956,1.73e-17
circul,21960,2.00e-17
circul,21964,1.73e-17
circul,21968,1.73e-17
circul,21972,1.89e-17
circul,21976,2.01e-17
circul,21980,2.08e-17
circul,21984,1.89e-17
circul,21988,1.83e-17
circul,21992,2.07e-17
circul,21996,2.31e-17
circul,22000,2.02e-17
circul,22004,1.86e-17
circul,22008,2.19e-17
circul,22012,1.82e-17
circul,22016,1.84e-17
circul,22020,1.91e-17
circul,22024,1.79e-17
circul,22028,2.04e-17
circul,22032,1.92e-17
circul,22036,2.19e-17
circul,22040,1.95e-17
circul,22044,2.13e-17
circul,22048,1.94e-17
circul,22052,2.47e-17
circul,22056,2.07e-17
circul,22060,2.08e-17
circul,22064,1.76e-17
circul,22068,1.88e-17
circul,22072,1.96e-17
circul,22076,1.88e-17
circul,22080,2.07e-17
circul,22084,1.77e-17
circul,22088,1.93e-17
circul,22092,2.13e-17
circul,22096,2.33e-17
circul,22100,2.03e-17
circul,22104,1.77e-17
circul,22108,1.93e-17
circul,22112,1.89e-17
circul,22116,1.95e-17
circul,22120,1.92e-17
circul,22124,2.03e-17
circul,22128,1.92e-17
circul,22132,1.90e-17
circul,22136,2.00e-17
circul,22140,1.75e-17
circul,22144,1.65e-17
circul,22148,1.84e-17
circul,22152,1.88e-17
circul,22156,2.05e-17
circul,22160,1.89e-17
circul,22164,1.76e-17
circul,22168,2.34e-17
circul,22172,1.66e-17
circul,22176,2.18e-17
circul,22180,2.06e-17
circul,22184,2.07e-17
circul,22188,1.97e-17
circul,22192,2.04e-17
circul,22196,2.32e-17
circul,22200,2.39e-17
circul,22204,1.58e-17
circul,22208,2.34e-17
circul,22212,1.87e-17
circul,22216,1.76e-17
circul,22220,1.84e-17
circul,22224,1.85e-17
circul,22228,1.73e-17
circul,22232,2.00e-17
circul,22236,1.90e-17
circul,22240,1.82e-17
circul,22244,2.16e-17
circul,22248,1.93e-17
circul,22252,1.74e-17
circul,22256,1.95e-17
circul,22260,1.85e-17
circul,22264,2.00e-17
circul,22268,1.94e-17
circul,22272,1.93e-17
circul,22276,1.99e-17
circul,22280,1.74e-17
circul,22284,1.90e-17
circul,22288,1.91e-17
circul,22292,1.74e-17
circul,22296,1.95e-17
circul,22300,2.01e-17
circul,22304,1.95e-17
circul,22308,1.95e-17
circul,22312,2.25e-17
circul,22316,1.81e-17
circul,22320,1.89e-17
circul,22324,1.84e-17
circul,22328,1.98e-17
circul,22332,2.06e-17
circul,22336,2.01e-17
circul,22340,1.76e-17
circul,22344,1.96e-17
circul,22348,1.95e-17
circul,22352,2.02e-17
circul,22356,1.72e-17
circul,22360,1.77e-17
circul,22364,1.71e-17
circul,22368,2.08e-17
circul,22372,1.97e-17
circul,22376,1.79e-17
circul,22380,2.13e-17
circul,22384,1.83e-17
circul,22388,1.86e-17
circul,22392,1.89e-17
circul,22396,1.91e-17
circul,22400,1.82e-17
circul,22404,2.24e-17
circul,22408,1.99e-17
circul,22412,2.19e-17
circul,22416,1.79e-17
circul,22420,1.74e-17
circul,22424,1.79e-17
circul,22428,1.72e-17
circul,22432,1.81e-17
circul,22436,1.73e-17
circul,22440,1.98e-17
circul,22444,1.91e-17
circul,22448,2.04e-17
circul,22452,2.01e-17
circul,22456,2.28e-17
circul,22460,1.81e-17
circul,22464,1.87e-17
circul,22468,2.01e-17
circul,22472,1.78e-17
circul,22476,1.87e-17
circul,22480,2.11e-17
circul,22484,1.78e-17
circul,22488,1.72e-17
circul,22492,1.91e-17
circul,22496,2.08e-17
circul,22500,1.98e-17
circul,22504,1.88e-17
circul,22508,1.83e-17
circul,22512,1.72e-17
circul,22516,1.79e-17
circul,22520,1.99e-17
circul,22524,1.71e-17
circul,22528,1.79e-17
fiedler,20480,1.49e-16
fiedler,20484,7.75e-17
fiedler,20488,2.01e-16
fiedler,20492,1.64e-16
fiedler,20496,9.49e-17
fiedler,20500,2.00e-16
fiedler,20504,9.91e-17
fiedler,20508,3.49e-16
fiedler,20512,6.73e-17
fiedler,20516,6.88e-17
fiedler,20520,8.76e-17
fiedler,20524,4.39e-17
fiedler,20528,4.30e-17
fiedler,20532,1.24e-16
fiedler,20536,1.10e-16
fiedler,20540,3.57e-17
fiedler,20544,3.68e-17
fiedler,20548,2.41e-17
fiedler,20552,5.56e-17
fiedler,20556,5.76e-17
fiedler,20560,4.01e-17
fiedler,20564,3.25e-17
fiedler,20568,4.03e-17
fiedler,20572,2.82e-17
fiedler,20576,2.99e-17
fiedler,20580,3.18e-17
fiedler,20584,5.05e-17
fiedler,20588,2.12e-17
fiedler,20592,3.49e-17
fiedler,20596,2.62e-17
fiedler,20600,2.80e-17
fiedler,20604,2.58e-17
fiedler,20608,3.01e-17
fiedler,20612,1.75e-17
fiedler,20616,2.82e-17
fiedler,20620,2.33e-17
fiedler,20624,2.57e-17
fiedler,20628,4.41e-17
fiedler,20632,3.29e-17
fiedler,20636,2.60e-17
fiedler,20640,2.48e-17
fiedler,20644,2.07e-17
fiedler,20648,1.85e-17
fiedler,20652,2.27e-17
fiedler,20656,1.82e-17
fiedler,20660,2.24e-17
fiedler,20664,3.53e-17
fiedler,20668,3.14e-17
fiedler,20672,3.51e-17
fiedler,20676,4.94e-17
fiedler,20680,2.57e-17
fiedler,20684,6.39e-17
fiedler,20688,6.60e-17
fiedler,20692,5.14e-16
fiedler,20696,7.74e-17
fiedler,20700,3.20e-17
fiedler,20704,2.82e-17
fiedler,20708,2.09e-17
fiedler,20712,2.29e-17
fiedler,20716,2.45e-17
fiedler,20720,2.25e-17
fiedler,20724,2.25e-17
fiedler,20728,1.91e-17
fiedler,20732,1.89e-17
fiedler,20736,4.01e-17
fiedler,20740,2.40e-17
fiedler,20744,5.67e-17
fiedler,20748,3.24e-17
fiedler,20752,2.26e-17
fiedler,20756,2.30e-17
fiedler,20760,2.03e-17
fiedler,20764,2.31e-17
fiedler,20768,9.06e-17
fiedler,20772,8.58e-17
fiedler,20776,5.31e-17
fiedler,20780,4.02e-17
fiedler,20784,2.61e-17
fiedler,20788,4.20e-17
fiedler,20792,7.57e-17
fiedler,20796,7.47e-17
fiedler,20800,6.40e-16
fiedler,20804,7.75e-17
fiedler,20808,5.26e-17
fiedler,20812,1.15e-15
fiedler,20816,3.33e-17
fiedler,20820,5.37e-17
fiedler,20824,7.94e-17
fiedler,20828,4.86e-17
fiedler,20832,6.74e-15
fiedler,20836,3.87e-17
fiedler,20840,1.01e-16
fiedler,20844,2.56e-17
fiedler,20848,6.28e-17
fiedler,20852,8.13e-17
fiedler,20856,1.15e-16
fiedler,20860,2.39e-16
fiedler,20864,5.67e-17
fiedler,20868,9.17e-17
fiedler,20872,1.11e-16
fiedler,20876,1.97e-15
fiedler,20880,7.36e-17
fiedler,20884,1.98e-17
fiedler,20888,1.08e-16
fiedler,20892,3.54e-17
fiedler,20896,6.95e-17
fiedler,20900,6.84e-17
fiedler,20904,4.21e-17
fiedler,20908,2.26e-17
fiedler,20912,2.92e-16
fiedler,20916,2.33e-16
fiedler,20920,2.62e-17
fiedler,20924,2.53e-17
fiedler,20928,2.31e-17
fiedler,20932,4.53e-17
fiedler,20936,3.52e-17
fiedler,20940,2.36e-17
fiedler,20944,2.98e-17
fiedler,20948,7.81e-17
fiedler,20952,2.30e-17
fiedler,20956,2.88e-17
fiedler,20960,3.49e-17
fiedler,20964,2.88e-17
fiedler,20968,1.59e-17
fiedler,20972,3.84e-17
fiedler,20976,5.59e-17
fiedler,20980,7.18e-17
fiedler,20984,1.48e-16
fiedler,20988,7.03e-14
fiedler,20992,6.35e-17
fiedler,20996,4.88e-16
fiedler,21000,4.03e-15
fiedler,21004,1.72e-17
fiedler,21008,6.60e-17
fiedler,21012,1.66e-17
fiedler,21016,4.32e-17
fiedler,21020,5.88e-17
fiedler,21024,3.87e-17
fiedler,21028,2.10e-17
fiedler,21032,1.66e-17
fiedler,21036,1.15e-16
fiedler,21040,5.11e-16
fiedler,21044,3.39e-17
fiedler,21048,3.50e-17
fiedler,21052,1.43e-16
fiedler,21056,4.40e-17
fiedler,21060,3.26e-16
fiedler,21064,6.11e-17
fiedler,21068,3.78e-17
fiedler,21072,1.47e-17
fiedler,21076,7.87e-17
fiedler,21080,2.81e-16
fiedler,21084,4.60e-17
fiedler,21088,3.03e-17
fiedler,21092,2.17e-17
fiedler,21096,1.99e-17
fiedler,21100,4.19e-16
fiedler,21104,4.08e-17
fiedler,21108,1.45e-16
fiedler,21112,2.49e-16
fiedler,21116,6.47e-17
fiedler,21120,1.39e-15
fiedler,21124,5.13e-17
fiedler,21128,2.13e-17
fiedler,21132,3.98e-17
fiedler,21136,1.65e-17
fiedler,21140,2.93e-17
fiedler,21144,1.78e-16
fiedler,21148,4.22e-17
fiedler,21152,3.64e-16
fiedler,21156,2.49e-17
fiedler,21160,3.27e-17
fiedler,21164,2.67e-17
fiedler,21168,6.55e-17
fiedler,21172,3.53e-16
fiedler,21176,2.42e-17
fiedler,21180,3.69e-17
fiedler,21184,2.20e-16
fiedler,21188,2.80e-17
fiedler,21192,5.01e-17
fiedler,21196,6.87e-17
fiedler,21200,3.74e-17
fiedler,21204,5.01e-17
fiedler,21208,6.36e-17
fiedler,21212,4.16e-17
fiedler,21216,1.46e-16
fiedler,21220,9.31e-17
fiedler,21224,3.64e-17
fiedler,21228,1.25e-16
fiedler,21232,6.02e-17
fiedler,21236,4.35e-17
fiedler,21240,4.00e-17
fiedler,21244,6.48e-17
fiedler,21248,2.72e-17
fiedler,21252,3.66e-17
fiedler,21256,2.00e-17
fiedler,21260,7.60e-16
fiedler,21264,2.58e-16
fiedler,21268,3.95e-17
fiedler,21272,6.62e-17
fiedler,21276,6.33e-17
fiedler,21280,8.07e-17
fiedler,21284,3.39e-17
fiedler,21288,4.28e-17
fiedler,21292,2.15e-17
fiedler,21296,8.67e-17
fiedler,21300,6.63e-17
fiedler,21304,3.39e-17
fiedler,21308,8.20e-17
fiedler,21312,9.77e-17
fiedler,21316,3.52e-17
fiedler,21320,2.69e-17
fiedler,21324,3.37e-17
fiedler,21328,2.76e-17
fiedler,21332,1.20e-16
fiedler,21336,4.12e-17
fiedler,21340,3.47e-17
fiedler,21344,4.98e-17
fiedler,21348,5.98e-17
fiedler,21352,1.40e-16
fiedler,21356,9.82e-17
fiedler,21360,9.05e-17
fiedler,21364,6.09e-17
fiedler,21368,6.65e-17
fiedler,21372,6.42e-17
fiedler,21376,3.74e-17
fiedler,21380,2.55e-17
fiedler,21384,4.70e-17
fiedler,21388,3.15e-17
fiedler,21392,1.88e-16
fiedler,21396,3.94e-17
fiedler,21400,1.30e-16
fiedler,21404,9.15e-16
fiedler,21408,7.32e-17
fiedler,21412,4.12e-17
fiedler,21416,4.81e-17
fiedler,21420,3.56e-17
fiedler,21424,6.74e-17
fiedler,21428,1.12e-16
fiedler,21432,9.25e-17
fiedler,21436,4.12e-17
fiedler,21440,1.51e-16
fiedler,21444,6.84e-17
fiedler,21448,3.83e-17
fiedler,21452,6.12e-17
fiedler,21456,4.95e-17
fiedler,21460,3.95e-17
fiedler,21464,7.80e-15
fiedler,21468,6.05e-17
fiedler,21472,4.01e-17
fiedler,21476,5.71e-17
fiedler,21480,6.10e-17
fiedler,21484,4.69e-17
fiedler,21488,4.14e-17
fiedler,21492,4.18e-17
fiedler,21496,3.39e-17
fiedler,21500,3.42e-17
fiedler,21504,1.04e-16
fiedler,21508,2.37e-17
fiedler,21512,2.74e-17
fiedler,21516,5.10e-17
fiedler,21520,2.82e-17
fiedler,21524,3.09e-17
fiedler,21528,3.63e-17
fiedler,21532,3.48e-17
fiedler,21536,5.78e-17
fiedler,21540,3.64e-17
fiedler,21544,6.42e-16
fiedler,21548,5.33e-17
fiedler,21552,3.56e-17
fiedler,21556,3.85e-17
fiedler,21560,3.36e-17
fiedler,21564,4.11e-17
fiedler,21568,9.52e-17
fiedler,21572,2.45e-15
fiedler,21576,3.90e-17
fiedler,21580,4.05e-17
fiedler,21584,3.14e-17
fiedler,21588,3.56e-17
fiedler,21592,1.03e-16
fiedler,21596,6.37e-17
fiedler,21600,1.69e-16
fiedler,21604,4.78e-17
fiedler,21608,4.42e-17
fiedler,21612,5.84e-17
fiedler,21616,2.02e-16
fiedler,21620,3.86e-17
fiedler,21624,5.07e-17
fiedler,21628,6.95e-17
fiedler,21632,3.70e-17
fiedler,21636,5.16e-17
fiedler,21640,4.11e-17
fiedler,21644,5.31e-17
fiedler,21648,1.63e-16
fiedler,21652,4.57e-17
fiedler,21656,5.33e-17
fiedler,21660,5.54e-17
fiedler,21664,5.23e-17
fiedler,21668,7.22e-17
fiedler,21672,4.87e-17
fiedler,21676,6.92e-17
fiedler,21680,6.17e-17
fiedler,21684,7.70e-17
fiedler,21688,7.11e-17
fiedler,21692,5.50e-17
fiedler,21696,6.36e-17
fiedler,21700,6.01e-17
fiedler,21704,8.08e-17
fiedler,21708,7.17e-17
fiedler,21712,7.36e-17
fiedler,21716,9.67e-17
fiedler,21720,9.70e-17
fiedler,21724,9.79e-17
fiedler,21728,1.03e-16
fiedler,21732,9.82e-17
fiedler,21736,9.90e-17
fiedler,21740,9.99e-17
fiedler,21744,1.46e-16
fiedler,21748,1.20e-16
fiedler,21752,1.32e-16
fiedler,21756,1.48e-16
fiedler,21760,1.58e-16
fiedler,21764,1.70e-16
fiedler,21768,1.87e-16
fiedler,21772,1.95e-16
fiedler,21776,2.71e-16
fiedler,21780,3.16e-16
fiedler,21784,3.35e-16
fiedler,21788,5.30e-16
fiedler,21792,7.37e-16
fiedler,21796,2.29e-15
fiedler,21800,5.75e-15
fiedler,21804,4.09e-15
fiedler,21808,1.40e-15
fiedler,21812,7.87e-16
fiedler,21816,4.52e-16
fiedler,21820,3.22e-16
fiedler,21824,3.19e-16
fiedler,21828,2.50e-16
fiedler,21832,1.85e-16
fiedler,21836,1.64e-16
fiedler,21840,7.79e-16
fiedler,21844,1.52e-16
fiedler,21848,2.14e-16
fiedler,21852,1.16e-16
fiedler,21856,1.06e-16
fiedler,21860,9.94e-17
fiedler,21864,8.74e-17
fiedler,21868,1.16e-16
fiedler,21872,1.10e-16
fiedler,21876,1.22e-16
fiedler,21880,1.71e-16
fiedler,21884,3.75e-16
fiedler,21888,8.11e-17
fiedler,21892,9.06e-17
fiedler,21896,1.36e-16
fiedler,21900,4.96e-16
fiedler,21904,1.77e-16
fiedler,21908,6.93e-17
fiedler,21912,5.78e-17
fiedler,21916,5.82e-17
fiedler,21920,5.58e-17
fiedler,21924,8.11e-17
fiedler,21928,9.39e-17
fiedler,21932,6.46e-17
fiedler,21936,5.36e-17
fiedler,21940,5.39e-17
fiedler,21944,5.96e-17
fiedler,21948,4.98e-17
fiedler,21952,6.83e-17
fiedler,21956,5.29e-17
fiedler,21960,4.78e-17
fiedler,21964,5.04e-17
fiedler,21968,4.52e-17
fiedler,21972,6.01e-17
fiedler,21976,4.19e-17
fiedler,21980,7.13e-17
fiedler,21984,5.32e-17
fiedler,21988,5.78e-17
fiedler,21992,2.26e-16
fiedler,21996,1.02e-16
fiedler,22000,6.26e-17
fiedler,22004,8.22e-17
fiedler,22008,9.67e-17
fiedler,22012,6.39e-17
fiedler,22016,2.05e-16
fiedler,22020,4.51e-16
fiedler,22024,3.17e-16
fiedler,22028,2.63e-16
fiedler,22032,1.90e-16
fiedler,22036,3.11e-16
fiedler,22040,2.68e-16
fiedler,22044,2.45e-16
fiedler,22048,2.35e-16
fiedler,22052,1.81e-16
fiedler,22056,2.27e-16
fiedler,22060,4.31e-16
fiedler,22064,2.42e-16
fiedler,22068,3.63e-16
fiedler,22072,3.43e-16
fiedler,22076,1.49e-16
fiedler,22080,1.67e-16
fiedler,22084,2.08e-16
fiedler,22088,2.40e-16
fiedler,22092,2.54e-16
fiedler,22096,1.55e-16
fiedler,22100,3.58e-16
fiedler,22104,5.69e-16
fiedler,22108,3.14e-16
fiedler,22112,2.33e-16
fiedler,22116,2.98e-16
fiedler,22120,1.86e-16
fiedler,22124,2.81e-16
fiedler,22128,1.58e-16
fiedler,22132,2.48e-16
fiedler,22136,2.24e-16
fiedler,22140,1.51e-16
fiedler,22144,1.24e-16
fiedler,22148,3.39e-16
fiedler,22152,2.91e-16
fiedler,22156,2.43e-16
fiedler,22160,4.97e-16
fiedler,22164,3.16e-16
fiedler,22168,1.84e-16
fiedler,22172,4.36e-16
fiedler,22176,2.85e-16
fiedler,22180,3.09e-16
fiedler,22184,1.60e-16
fiedler,22188,3.57e-16
fiedler,22192,5.84e-16
fiedler,22196,3.64e-16
fiedler,22200,2.98e-16
fiedler,22204,2.06e-16
fiedler,22208,3.51e-16
fiedler,22212,3.36e-16
fiedler,22216,2.00e-16
fiedler,22220,4.37e-16
fiedler,22224,2.49e-16
fiedler,22228,1.57e-16
fiedler,22232,1.85e-16
fiedler,22236,1.86e-16
fiedler,22240,5.04e-16
fiedler,22244,3.60e-16
fiedler,22248,1.48e-16
fiedler,22252,2.30e-16
fiedler,22256,3.78e-16
fiedler,22260,2.81e-16
fiedler,22264,2.13e-16
fiedler,22268,3.88e-16
fiedler,22272,3.08e-16
fiedler,22276,4.74e-16
fiedler,22280,2.39e-16
fiedler,22284,2.80e-16
fiedler,22288,3.88e-16
fiedler,22292,2.27e-16
fiedler,22296,2.48e-16
fiedler,22300,2.32e-16
fiedler,22304,2.11e-16
fiedler,22308,2.88e-16
fiedler,22312,3.48e-16
fiedler,22316,3.88e-16
fiedler,22320,1.77e-16
fiedler,22324,1.68e-16
fiedler,22328,3.28e-16
fiedler,22332,2.58e-16
fiedler,22336,2.38e-16
fiedler,22340,1.23e-16
fiedler,22344,2.42e-16
fiedler,22348,2.91e-16
fiedler,22352,1.78e-16
fiedler,22356,2.53e-16
fiedler,22360,1.74e-16
fiedler,22364,2.71e-16
fiedler,22368,1.71e-16
fiedler,22372,1.96e-16
fiedler,22376,1.79e-15
fiedler,22380,3.52e-15
fiedler,22384,2.15e-16
fiedler,22388,2.08e-16
fiedler,22392,4.31e-16
fiedler,22396,2.86e-16
fiedler,22400,3.05e-16
fiedler,22404,1.78e-16
fiedler,22408,1.71e-16
fiedler,22412,1.74e-16
fiedler,22416,4.27e-16
fiedler,22420,1.84e-16
fiedler,22424,1.56e-16
fiedler,22428,3.24e-16
fiedler,22432,2.94e-16
fiedler,22436,1.87e-16
fiedler,22440,2.74e-16
fiedler,22444,1.94e-16
fiedler,22448,4.86e-16
fiedler,22452,2.56e-16
fiedler,22456,3.15e-16
fiedler,22460,1.53e-16
fiedler,22464,1.79e-16
fiedler,22468,2.39e-16
fiedler,22472,8.47e-14
fiedler,22476,2.17e-16
fiedler,22480,5.61e-16
fiedler,22484,1.92e-16
fiedler,22488,2.09e-16
fiedler,22492,1.59e-16
fiedler,22496,3.39e-16
fiedler,22500,3.65e-16
fiedler,22504,3.07e-16
fiedler,22508,2.43e-16
fiedler,22512,3.34e-16
fiedler,22516,2.77e-16
fiedler,22520,3.09e-16
fiedler,22524,2.96e-16
fiedler,22528,4.94e-16


==> results/scaling-3233546.csv <==
routine,itermax,depth,num_ranks,A,n,time (s)
gesv,-,-,16,rand,10000,13.281
gesv,-,-,16,rand,50000,14.870
gesv,-,-,16,rand,100000,51.230
gesv,-,-,16,rand_dominant,10000,1.359
gesv,-,-,16,rand_dominant,50000,8.947
gesv,-,-,16,rand_dominant,100000,25.968
gesv_tntpiv,-,-,16,rand,10000,2.281
gesv_tntpiv,-,-,16,rand,50000,9.465
gesv_tntpiv,-,-,16,rand,100000,23.220
gesv_tntpiv,-,-,16,rand_dominant,10000,1.333
gesv_tntpiv,-,-,16,rand_dominant,50000,7.897
gesv_tntpiv,-,-,16,rand_dominant,100000,20.853
gesv_rbt,0,0,16,rand,10000,0.327
gesv_rbt,0,2,16,rand,10000,0.464
gesv_rbt,2,0,16,rand,10000,0.361
gesv_rbt,2,2,16,rand,10000,0.488
gesv_rbt,0,0,16,rand,50000,2.158
gesv_rbt,0,2,16,rand,50000,3.144
gesv_rbt,2,0,16,rand,50000,2.487
gesv_rbt,2,2,16,rand,50000,3.501
gesv_rbt,0,0,16,rand,100000,6.620
gesv_rbt,0,2,16,rand,100000,10.729
gesv_rbt,2,0,16,rand,100000,7.783
gesv_rbt,2,2,16,rand,100000,11.979
gesv,-,-,2,rand,10000,4.826
gesv,-,-,2,rand,50000,22.605
gesv,-,-,2,rand,100000,94.980
gesv,-,-,2,rand_dominant,10000,1.107
gesv,-,-,2,rand_dominant,50000,15.597
gesv,-,-,2,rand_dominant,100000,63.123
gesv_tntpiv,-,-,2,rand,10000,5.297
gesv_tntpiv,-,-,2,rand,50000,11.962
gesv_tntpiv,-,-,2,rand_dominant,10000,0.573
gesv_tntpiv,-,-,2,rand_dominant,50000,10.985
gesv_rbt,0,0,2,rand,10000,0.439
gesv_rbt,0,2,2,rand,10000,0.614
gesv_rbt,2,0,2,rand,10000,0.524
gesv_rbt,2,2,2,rand,10000,0.724
gesv_rbt,0,0,2,rand,50000,5.999
gesv_rbt,0,2,2,rand,50000,10.303
gesv_rbt,2,0,2,rand,50000,7.692
gesv_rbt,2,2,2,rand,50000,11.867
gesv_rbt,0,0,2,rand,100000,28.339
gesv_rbt,0,2,2,rand,100000,47.596
gesv_rbt,2,0,2,rand,100000,34.350
gesv_rbt,2,2,2,rand,100000,53.171
gesv,-,-,32,rand,10000,2.055
gesv,-,-,32,rand,50000,13.101
gesv,-,-,32,rand,100000,36.706
gesv,-,-,32,rand_dominant,10000,1.398
gesv,-,-,32,rand_dominant,50000,9.165
gesv,-,-,32,rand_dominant,100000,25.467
gesv_tntpiv,-,-,32,rand,10000,18.939
gesv_tntpiv,-,-,32,rand,50000,10.341
gesv_tntpiv,-,-,32,rand,100000,22.842
gesv_tntpiv,-,-,32,rand_dominant,10000,1.352
gesv_tntpiv,-,-,32,rand_dominant,50000,8.104
gesv_tntpiv,-,-,32,rand_dominant,100000,20.243
gesv_rbt,0,0,32,rand,10000,5.858
gesv_rbt,0,2,32,rand,10000,0.543
gesv_rbt,2,0,32,rand,10000,1.210
gesv_rbt,2,2,32,rand,10000,0.514
gesv_rbt,0,0,32,rand,50000,2.298
gesv_rbt,0,2,32,rand,50000,2.794
gesv_rbt,2,0,32,rand,50000,2.549
gesv_rbt,2,2,32,rand,50000,3.084
gesv_rbt,0,0,32,rand,100000,7.255
gesv_rbt,0,2,32,rand,100000,9.240
gesv_rbt,2,0,32,rand,100000,8.053
gesv_rbt,2,2,32,rand,100000,10.104
gesv,-,-,4,rand,10000,2.368
gesv,-,-,4,rand,50000,27.582
gesv,-,-,4,rand,100000,120.919
gesv,-,-,4,rand_dominant,10000,1.364
gesv,-,-,4,rand_dominant,50000,11.844
gesv,-,-,4,rand_dominant,100000,41.320
gesv_tntpiv,-,-,4,rand,10000,6.757
gesv_tntpiv,-,-,4,rand,50000,10.321
gesv_tntpiv,-,-,4,rand,100000,45.023
gesv_tntpiv,-,-,4,rand_dominant,10000,0.910
gesv_tntpiv,-,-,4,rand_dominant,50000,8.237
gesv_tntpiv,-,-,4,rand_dominant,100000,32.333
gesv_rbt,0,0,4,rand,10000,0.351
gesv_rbt,0,2,4,rand,10000,0.499
gesv_rbt,2,0,4,rand,10000,0.408
gesv_rbt,2,2,4,rand,10000,0.573
gesv_rbt,0,0,4,rand,50000,3.506
gesv_rbt,0,2,4,rand,50000,5.632
gesv_rbt,2,0,4,rand,50000,4.298
gesv_rbt,2,2,4,rand,50000,6.477
gesv_rbt,0,0,4,rand,100000,16.611
gesv_rbt,0,2,4,rand,100000,25.487
gesv_rbt,2,0,4,rand,100000,19.823
gesv_rbt,2,2,4,rand,100000,28.706
gesv,-,-,8,rand,10000,1.569
gesv,-,-,8,rand,50000,17.103
gesv,-,-,8,rand,100000,71.550
gesv,-,-,8,rand_dominant,10000,1.365
gesv,-,-,8,rand_dominant,50000,11.588
gesv,-,-,8,rand_dominant,100000,36.320
gesv_tntpiv,-,-,8,rand,10000,8.536
gesv_tntpiv,-,-,8,rand,50000,8.253
gesv_tntpiv,-,-,8,rand,100000,26.621
gesv_tntpiv,-,-,8,rand_dominant,10000,0.911
gesv_tntpiv,-,-,8,rand_dominant,50000,7.040
gesv_tntpiv,-,-,8,rand_dominant,100000,23.647
gesv_rbt,0,0,8,rand,10000,0.367
gesv_rbt,0,2,8,rand,10000,0.511
gesv_rbt,2,0,8,rand,10000,0.461
gesv_rbt,2,2,8,rand,10000,0.561
gesv_rbt,0,0,8,rand,50000,3.078
gesv_rbt,0,2,8,rand,50000,4.719
gesv_rbt,2,0,8,rand,50000,3.652
gesv_rbt,2,2,8,rand,50000,5.337
gesv_rbt,0,0,8,rand,100000,10.735
gesv_rbt,0,2,8,rand,100000,17.200
gesv_rbt,2,0,8,rand,100000,12.521
gesv_rbt,2,2,8,rand,100000,19.254


==> results/scaling-3233547.csv <==
routine,itermax,depth,num_ranks,A,n,time (s)
gesv,-,-,16,rand,10000,2.095
gesv,-,-,16,rand,50000,14.914
gesv,-,-,16,rand,100000,48.145
gesv,-,-,16,rand_dominant,10000,1.365
gesv,-,-,16,rand_dominant,50000,9.069
gesv,-,-,16,rand_dominant,100000,26.124
gesv_tntpiv,-,-,16,rand,10000,4.520
gesv_tntpiv,-,-,16,rand,50000,9.412
gesv_tntpiv,-,-,16,rand,100000,23.156
gesv_tntpiv,-,-,16,rand_dominant,10000,1.348
gesv_tntpiv,-,-,16,rand_dominant,50000,7.870
gesv_tntpiv,-,-,16,rand_dominant,100000,21.063
gesv_rbt,0,0,16,rand,10000,0.327
gesv_rbt,0,2,16,rand,10000,0.445
gesv_rbt,2,0,16,rand,10000,0.362
gesv_rbt,2,2,16,rand,10000,0.492
gesv_rbt,0,0,16,rand,50000,2.126
gesv_rbt,0,2,16,rand,50000,3.135
gesv_rbt,2,0,16,rand,50000,2.443
gesv_rbt,2,2,16,rand,50000,3.523
gesv_rbt,0,0,16,rand,100000,6.557
gesv_rbt,0,2,16,rand,100000,10.536
gesv_rbt,2,0,16,rand,100000,7.737
gesv_rbt,2,2,16,rand,100000,11.809
gesv,-,-,2,rand,10000,1.238
gesv,-,-,2,rand,50000,22.949
gesv,-,-,2,rand,100000,95.930
gesv,-,-,2,rand_dominant,10000,1.065
gesv,-,-,2,rand_dominant,50000,15.401
gesv,-,-,2,rand_dominant,100000,61.723
gesv_tntpiv,-,-,2,rand,10000,1.036
gesv_tntpiv,-,-,2,rand,50000,12.113
gesv_tntpiv,-,-,2,rand_dominant,10000,0.575
gesv_tntpiv,-,-,2,rand_dominant,50000,10.996
gesv_rbt,0,0,2,rand,10000,2.245
gesv_rbt,0,2,2,rand,10000,0.629
gesv_rbt,2,0,2,rand,10000,0.504
gesv_rbt,2,2,2,rand,10000,0.705
gesv_rbt,0,0,2,rand,50000,5.968
gesv_rbt,0,2,2,rand,50000,10.375
gesv_rbt,2,0,2,rand,50000,7.435
gesv_rbt,2,2,2,rand,50000,11.532
gesv_rbt,0,0,2,rand,100000,27.941
gesv_rbt,0,2,2,rand,100000,47.152
gesv_rbt,2,0,2,rand,100000,34.370
gesv_rbt,2,2,2,rand,100000,52.560
gesv,-,-,32,rand,10000,2.052
gesv,-,-,32,rand,50000,13.276
gesv,-,-,32,rand,100000,36.800
gesv,-,-,32,rand_dominant,10000,1.347
gesv,-,-,32,rand_dominant,50000,9.209
gesv,-,-,32,rand_dominant,100000,25.429
gesv_tntpiv,-,-,32,rand,10000,4.529
gesv_tntpiv,-,-,32,rand,50000,10.321
gesv_tntpiv,-,-,32,rand,100000,22.764
gesv_tntpiv,-,-,32,rand_dominant,10000,1.378
gesv_tntpiv,-,-,32,rand_dominant,50000,8.142
gesv_tntpiv,-,-,32,rand_dominant,100000,20.226
gesv_rbt,0,0,32,rand,10000,3.077
gesv_rbt,0,2,32,rand,10000,0.449
gesv_rbt,2,0,32,rand,10000,0.708
gesv_rbt,2,2,32,rand,10000,0.512
gesv_rbt,0,0,32,rand,50000,2.337
gesv_rbt,0,2,32,rand,50000,2.836
gesv_rbt,2,0,32,rand,50000,2.565
gesv_rbt,2,2,32,rand,50000,3.101
gesv_rbt,0,0,32,rand,100000,7.203
gesv_rbt,0,2,32,rand,100000,9.264
gesv_rbt,2,0,32,rand,100000,8.009
gesv_rbt,2,2,32,rand,100000,10.020
gesv,-,-,4,rand,10000,1.630
gesv,-,-,4,rand,50000,27.909
gesv,-,-,4,rand,100000,128.615
gesv,-,-,4,rand_dominant,10000,1.389
gesv,-,-,4,rand_dominant,50000,11.942
gesv,-,-,4,rand_dominant,100000,41.145
gesv_tntpiv,-,-,4,rand,10000,25.020
gesv_tntpiv,-,-,4,rand,50000,10.099
gesv_tntpiv,-,-,4,rand,100000,45.250
gesv_tntpiv,-,-,4,rand_dominant,10000,0.928
gesv_tntpiv,-,-,4,rand_dominant,50000,8.298
gesv_tntpiv,-,-,4,rand_dominant,100000,32.452
gesv_rbt,0,0,4,rand,10000,0.343
gesv_rbt,0,2,4,rand,10000,0.493
gesv_rbt,2,0,4,rand,10000,0.407
gesv_rbt,2,2,4,rand,10000,0.574
gesv_rbt,0,0,4,rand,50000,3.504
gesv_rbt,0,2,4,rand,50000,5.765
gesv_rbt,2,0,4,rand,50000,4.290
gesv_rbt,2,2,4,rand,50000,6.444
gesv_rbt,0,0,4,rand,100000,16.569
gesv_rbt,0,2,4,rand,100000,25.593
gesv_rbt,2,0,4,rand,100000,19.863
gesv_rbt,2,2,4,rand,100000,29.154
gesv,-,-,8,rand,10000,6.933
gesv,-,-,8,rand,50000,16.326
gesv,-,-,8,rand,100000,73.458
gesv,-,-,8,rand_dominant,10000,1.355
gesv,-,-,8,rand_dominant,50000,11.631
gesv,-,-,8,rand_dominant,100000,36.499
gesv_tntpiv,-,-,8,rand,10000,23.174
gesv_tntpiv,-,-,8,rand,50000,8.296
gesv_tntpiv,-,-,8,rand,100000,26.853
gesv_tntpiv,-,-,8,rand_dominant,10000,0.944
gesv_tntpiv,-,-,8,rand_dominant,50000,6.877
gesv_tntpiv,-,-,8,rand_dominant,100000,23.542
gesv_rbt,0,0,8,rand,10000,4.360
gesv_rbt,0,2,8,rand,10000,0.485
gesv_rbt,2,0,8,rand,10000,0.404
gesv_rbt,2,2,8,rand,10000,0.546
gesv_rbt,0,0,8,rand,50000,3.075
gesv_rbt,0,2,8,rand,50000,4.736
gesv_rbt,2,0,8,rand,50000,3.600
gesv_rbt,2,2,8,rand,50000,5.378
gesv_rbt,0,0,8,rand,100000,10.624
gesv_rbt,0,2,8,rand,100000,17.127
gesv_rbt,2,0,8,rand,100000,12.211
gesv_rbt,2,2,8,rand,100000,19.330


==> results/scaling-3233548.csv <==
routine,itermax,depth,num_ranks,A,n,time (s)
gesv,-,-,16,rand,10000,2.051
gesv,-,-,16,rand,50000,14.593
gesv,-,-,16,rand,100000,50.653
gesv,-,-,16,rand_dominant,10000,1.345
gesv,-,-,16,rand_dominant,50000,8.867
gesv,-,-,16,rand_dominant,100000,25.668
gesv_tntpiv,-,-,16,rand,10000,2.257
gesv_tntpiv,-,-,16,rand,50000,9.445
gesv_tntpiv,-,-,16,rand,100000,23.147
gesv_tntpiv,-,-,16,rand_dominant,10000,1.332
gesv_tntpiv,-,-,16,rand_dominant,50000,7.849
gesv_tntpiv,-,-,16,rand_dominant,100000,21.155
gesv_rbt,0,0,16,rand,10000,9.941
gesv_rbt,0,2,16,rand,10000,0.455
gesv_rbt,2,0,16,rand,10000,1.152
gesv_rbt,2,2,16,rand,10000,0.493
gesv_rbt,0,0,16,rand,50000,2.140
gesv_rbt,0,2,16,rand,50000,3.119
gesv_rbt,2,0,16,rand,50000,2.503
gesv_rbt,2,2,16,rand,50000,3.573
gesv_rbt,0,0,16,rand,100000,6.616
gesv_rbt,0,2,16,rand,100000,10.588
gesv_rbt,2,0,16,rand,100000,7.789
gesv_rbt,2,2,16,rand,100000,11.846
gesv,-,-,2,rand,10000,1.291
gesv,-,-,2,rand,50000,22.731
gesv,-,-,2,rand,100000,95.536
gesv,-,-,2,rand_dominant,10000,1.083
gesv,-,-,2,rand_dominant,50000,16.162
gesv,-,-,2,rand_dominant,100000,63.906
gesv_tntpiv,-,-,2,rand,10000,1.033
gesv_tntpiv,-,-,2,rand,50000,12.147
gesv_tntpiv,-,-,2,rand_dominant,10000,0.572
gesv_tntpiv,-,-,2,rand_dominant,50000,10.857
gesv_rbt,0,0,2,rand,10000,5.252
gesv_rbt,0,2,2,rand,10000,0.630
gesv_rbt,2,0,2,rand,10000,0.735
gesv_rbt,2,2,2,rand,10000,0.697
gesv_rbt,0,0,2,rand,50000,6.014
gesv_rbt,0,2,2,rand,50000,10.204
gesv_rbt,2,0,2,rand,50000,7.248
gesv_rbt,2,2,2,rand,50000,11.654
gesv_rbt,0,0,2,rand,100000,28.280
gesv_rbt,0,2,2,rand,100000,47.296
gesv_rbt,2,0,2,rand,100000,34.288
gesv_rbt,2,2,2,rand,100000,53.448
gesv,-,-,32,rand,10000,2.044
gesv,-,-,32,rand,50000,13.045
gesv,-,-,32,rand,100000,36.942
gesv,-,-,32,rand_dominant,10000,1.345
gesv,-,-,32,rand_dominant,50000,9.210
gesv,-,-,32,rand_dominant,100000,25.323
gesv_tntpiv,-,-,32,rand,10000,21.019
gesv_tntpiv,-,-,32,rand,50000,10.321
gesv_tntpiv,-,-,32,rand,100000,22.826
gesv_tntpiv,-,-,32,rand_dominant,10000,1.367
gesv_tntpiv,-,-,32,rand_dominant,50000,8.101
gesv_tntpiv,-,-,32,rand_dominant,100000,20.323
gesv_rbt,0,0,32,rand,10000,0.339
gesv_rbt,0,2,32,rand,10000,0.448
gesv_rbt,2,0,32,rand,10000,0.612
gesv_rbt,2,2,32,rand,10000,0.492
gesv_rbt,0,0,32,rand,50000,2.291
gesv_rbt,0,2,32,rand,50000,2.806
gesv_rbt,2,0,32,rand,50000,2.568
gesv_rbt,2,2,32,rand,50000,3.141
gesv_rbt,0,0,32,rand,100000,7.231
gesv_rbt,0,2,32,rand,100000,9.287
gesv_rbt,2,0,32,rand,100000,8.071
gesv_rbt,2,2,32,rand,100000,10.139
gesv,-,-,4,rand,10000,1.645
gesv,-,-,4,rand,50000,27.794
gesv,-,-,4,rand,100000,121.496
gesv,-,-,4,rand_dominant,10000,1.364
gesv,-,-,4,rand_dominant,50000,11.824
gesv,-,-,4,rand_dominant,100000,42.473
gesv_tntpiv,-,-,4,rand,10000,13.995
gesv_tntpiv,-,-,4,rand,50000,10.270
gesv_tntpiv,-,-,4,rand,100000,45.354
gesv_tntpiv,-,-,4,rand_dominant,10000,0.910
gesv_tntpiv,-,-,4,rand_dominant,50000,8.234
gesv_tntpiv,-,-,4,rand_dominant,100000,32.365
gesv_rbt,0,0,4,rand,10000,0.354
gesv_rbt,0,2,4,rand,10000,0.544
gesv_rbt,2,0,4,rand,10000,0.399
gesv_rbt,2,2,4,rand,10000,0.555
gesv_rbt,0,0,4,rand,50000,3.552
gesv_rbt,0,2,4,rand,50000,5.705
gesv_rbt,2,0,4,rand,50000,4.258
gesv_rbt,2,2,4,rand,50000,6.414
gesv_rbt,0,0,4,rand,100000,16.594
gesv_rbt,0,2,4,rand,100000,25.376
gesv_rbt,2,0,4,rand,100000,20.027
gesv_rbt,2,2,4,rand,100000,28.657
gesv,-,-,8,rand,10000,5.732
gesv,-,-,8,rand,50000,16.956
gesv,-,-,8,rand,100000,69.354
gesv,-,-,8,rand_dominant,10000,1.378
gesv,-,-,8,rand_dominant,50000,11.716
gesv,-,-,8,rand_dominant,100000,36.262
gesv_tntpiv,-,-,8,rand,10000,1.852
gesv_tntpiv,-,-,8,rand,50000,8.197
gesv_tntpiv,-,-,8,rand,100000,26.754
gesv_tntpiv,-,-,8,rand_dominant,10000,0.894
gesv_tntpiv,-,-,8,rand_dominant,50000,6.914
gesv_tntpiv,-,-,8,rand_dominant,100000,23.423
gesv_rbt,0,0,8,rand,10000,0.368
gesv_rbt,0,2,8,rand,10000,0.489
gesv_rbt,2,0,8,rand,10000,0.401
gesv_rbt,2,2,8,rand,10000,0.536
gesv_rbt,0,0,8,rand,50000,3.053
gesv_rbt,0,2,8,rand,50000,4.668
gesv_rbt,2,0,8,rand,50000,3.586
gesv_rbt,2,2,8,rand,50000,5.350
gesv_rbt,0,0,8,rand,100000,10.313
gesv_rbt,0,2,8,rand,100000,17.067
gesv_rbt,2,0,8,rand,100000,12.210
gesv_rbt,2,2,8,rand,100000,19.132


==> results/scaling-3233549.csv <==
routine,itermax,depth,num_ranks,A,n,time (s)
gesv,-,-,16,rand,10000,11.451
gesv,-,-,16,rand,50000,14.379
gesv,-,-,16,rand,100000,48.892
gesv,-,-,16,rand_dominant,10000,1.342
gesv,-,-,16,rand_dominant,50000,9.023
gesv,-,-,16,rand_dominant,100000,26.626
gesv_tntpiv,-,-,16,rand,10000,3.992
gesv_tntpiv,-,-,16,rand,50000,9.361
gesv_tntpiv,-,-,16,rand,100000,23.220
gesv_tntpiv,-,-,16,rand_dominant,10000,1.374
gesv_tntpiv,-,-,16,rand_dominant,50000,7.862
gesv_tntpiv,-,-,16,rand_dominant,100000,20.954
gesv_rbt,0,0,16,rand,10000,0.337
gesv_rbt,0,2,16,rand,10000,0.464
gesv_rbt,2,0,16,rand,10000,0.359
gesv_rbt,2,2,16,rand,10000,0.491
gesv_rbt,0,0,16,rand,50000,2.144
gesv_rbt,0,2,16,rand,50000,3.147
gesv_rbt,2,0,16,rand,50000,2.444
gesv_rbt,2,2,16,rand,50000,3.585
gesv_rbt,0,0,16,rand,100000,6.642
gesv_rbt,0,2,16,rand,100000,10.444
gesv_rbt,2,0,16,rand,100000,7.750
gesv_rbt,2,2,16,rand,100000,11.768
gesv,-,-,2,rand,10000,1.258
gesv,-,-,2,rand,50000,22.820
gesv,-,-,2,rand,100000,94.446
gesv,-,-,2,rand_dominant,10000,1.061
gesv,-,-,2,rand_dominant,50000,16.273
gesv,-,-,2,rand_dominant,100000,64.645
gesv_tntpiv,-,-,2,rand,10000,3.107
gesv_tntpiv,-,-,2,rand,50000,11.933
gesv_tntpiv,-,-,2,rand_dominant,10000,0.565
gesv_tntpiv,-,-,2,rand_dominant,50000,11.036
gesv_rbt,0,0,2,rand,10000,0.403
gesv_rbt,0,2,2,rand,10000,0.609
gesv_rbt,2,0,2,rand,10000,0.478
gesv_rbt,2,2,2,rand,10000,0.692
gesv_rbt,0,0,2,rand,50000,5.951
gesv_rbt,0,2,2,rand,50000,10.235
gesv_rbt,2,0,2,rand,50000,7.646
gesv_rbt,2,2,2,rand,50000,11.643
gesv_rbt,0,0,2,rand,100000,28.299
gesv_rbt,0,2,2,rand,100000,47.252
gesv_rbt,2,0,2,rand,100000,34.551
gesv_rbt,2,2,2,rand,100000,52.758
gesv,-,-,32,rand,10000,10.141
gesv,-,-,32,rand,50000,13.119
gesv,-,-,32,rand,100000,36.490
gesv,-,-,32,rand_dominant,10000,1.335
gesv,-,-,32,rand_dominant,50000,9.188
gesv,-,-,32,rand_dominant,100000,25.483
gesv_tntpiv,-,-,32,rand,10000,5.874
gesv_tntpiv,-,-,32,rand,50000,10.342
gesv_tntpiv,-,-,32,rand,100000,22.860
gesv_tntpiv,-,-,32,rand_dominant,10000,1.348
gesv_tntpiv,-,-,32,rand_dominant,50000,8.150
gesv_tntpiv,-,-,32,rand_dominant,100000,20.403
gesv_rbt,0,0,32,rand,10000,0.539
gesv_rbt,0,2,32,rand,10000,0.451
gesv_rbt,2,0,32,rand,10000,0.909
gesv_rbt,2,2,32,rand,10000,0.520
gesv_rbt,0,0,32,rand,50000,2.256
gesv_rbt,0,2,32,rand,50000,2.844
gesv_rbt,2,0,32,rand,50000,2.552
gesv_rbt,2,2,32,rand,50000,3.118
gesv_rbt,0,0,32,rand,100000,7.182
gesv_rbt,0,2,32,rand,100000,9.311
gesv_rbt,2,0,32,rand,100000,8.031
gesv_rbt,2,2,32,rand,100000,10.201
gesv,-,-,4,rand,10000,1.636
gesv,-,-,4,rand,50000,27.521
gesv,-,-,4,rand,100000,120.886
gesv,-,-,4,rand_dominant,10000,1.375
gesv,-,-,4,rand_dominant,50000,12.383
gesv,-,-,4,rand_dominant,100000,42.439
gesv_tntpiv,-,-,4,rand,10000,3.381
gesv_tntpiv,-,-,4,rand,50000,10.271
gesv_tntpiv,-,-,4,rand,100000,45.486
gesv_tntpiv,-,-,4,rand_dominant,10000,0.914
gesv_tntpiv,-,-,4,rand_dominant,50000,8.330
gesv_tntpiv,-,-,4,rand_dominant,100000,32.244
gesv_rbt,0,0,4,rand,10000,0.348
gesv_rbt,0,2,4,rand,10000,0.503
gesv_rbt,2,0,4,rand,10000,0.696
gesv_rbt,2,2,4,rand,10000,0.600
gesv_rbt,0,0,4,rand,50000,3.490
gesv_rbt,0,2,4,rand,50000,5.636
gesv_rbt,2,0,4,rand,50000,4.244
gesv_rbt,2,2,4,rand,50000,6.445
gesv_rbt,0,0,4,rand,100000,16.514
gesv_rbt,0,2,4,rand,100000,25.427
gesv_rbt,2,0,4,rand,100000,20.041
gesv_rbt,2,2,4,rand,100000,29.159
gesv,-,-,8,rand,10000,1.580
gesv,-,-,8,rand,50000,16.769
gesv,-,-,8,rand,100000,71.131
gesv,-,-,8,rand_dominant,10000,1.369
gesv,-,-,8,rand_dominant,50000,11.575
gesv,-,-,8,rand_dominant,100000,36.398
gesv_tntpiv,-,-,8,rand,10000,6.953
gesv_tntpiv,-,-,8,rand,50000,8.209
gesv_tntpiv,-,-,8,rand,100000,26.580
gesv_tntpiv,-,-,8,rand_dominant,10000,0.914
gesv_tntpiv,-,-,8,rand_dominant,50000,7.014
gesv_tntpiv,-,-,8,rand_dominant,100000,23.792
gesv_rbt,0,0,8,rand,10000,0.427
gesv_rbt,0,2,8,rand,10000,0.487
gesv_rbt,2,0,8,rand,10000,0.423
gesv_rbt,2,2,8,rand,10000,0.547
gesv_rbt,0,0,8,rand,50000,3.105
gesv_rbt,0,2,8,rand,50000,4.707
gesv_rbt,2,0,8,rand,50000,3.545
gesv_rbt,2,2,8,rand,50000,5.338
gesv_rbt,0,0,8,rand,100000,10.485
gesv_rbt,0,2,8,rand,100000,17.244
gesv_rbt,2,0,8,rand,100000,12.659
gesv_rbt,2,2,8,rand,100000,19.451

